Chaos-Free Networks are Stable Recurrent Neural Networks

Gated Recurrent Neural Networks (RNNs) are widely used for nonlinear system identification due to their high accuracy, although they often exhibit complex, chaotic dynamics that are difficult to analyze. This paper investigates the system-theoretic properties of the Chaos-Free Network (CFN), an architecture originally proposed to eliminate the chaotic behavior found in standard gated RNNs. First, we formally prove that the CFN satisfies Input-to-State Stability (ISS) by design. However, we demonstrate that the CFN architecture does not intrinsically guarantee Incremental ISS (delta-ISS), as ensuring this property relies on specific parametric constraints. To address this, we introduce the Decoupled-Gate Network (DGN), a novel structural variant of the CFN that removes internal state connections in the gating mechanisms. Finally, we prove that the DGN unconditionally satisfies the delta-ISS property, providing an incrementally stable architecture for identifying nonlinear dynamical systems without requiring complex network training modifications. Numerical results confirm that the DGN maintains the modeling capabilities of standard architectures while adhering to these rigorous stability guarantees.

==> data/dataset_1.dat <==
k y_real y_cfn y_dgn
0.00000 6.99270 6.96309 7.07621
0.00278 6.92350 6.82994 6.92317
0.00556 6.83720 6.73204 6.79578
0.00833 6.81860 6.65869 6.69766
0.01111 6.76030 6.60304 6.62637
0.01389 6.72340 6.56084 6.57626
0.01667 6.70830 6.52906 6.54130
0.01944 6.67100 6.50553 6.51667
0.02222 6.62100 6.48894 6.49928
0.02500 6.62600 6.47796 6.48730
0.02778 6.59000 6.47024 6.47878
0.03056 6.58940 6.46426 6.47160
0.03333 6.54960 6.46016 6.46611
0.03611 6.56470 6.45725 6.46186
0.03889 6.51560 6.45506 6.45834
0.04167 6.53330 6.45347 6.45557
0.04444 6.53060 6.45218 6.45319
0.04722 6.51770 6.45133 6.45134
0.05000 6.49570 6.45082 6.45002
0.05278 6.48160 6.45043 6.44891
0.05556 6.48150 6.45029 6.44820
0.05833 6.47400 6.45000 6.44757
0.06111 6.49130 6.44946 6.44672
0.06389 6.47620 6.44870 6.44599
0.06667 6.46910 6.44767 6.44466
0.06944 6.45040 6.44748 6.44427
0.07222 6.45980 6.44728 6.44393
0.07500 6.46600 6.44687 6.44361
0.07778 6.44630 6.44581 6.44271
0.08056 6.44940 6.44453 6.44157
0.08333 6.45400 6.44358 6.44048
0.08611 6.46180 6.44304 6.44010
0.08889 6.44900 6.44216 6.43914
0.09167 6.45690 6.44200 6.43883
0.09444 6.44940 6.44220 6.43893
0.09722 6.44210 6.44243 6.43913
0.10000 6.44650 6.44237 6.43919
0.10278 6.45100 6.44216 6.43890
0.10556 6.44460 6.44243 6.43914
0.10833 6.43510 6.44256 6.43930
0.11111 6.45080 6.44231 6.43927
0.11389 6.45120 6.44138 6.43858
0.11667 6.43860 6.44050 6.43767
0.11944 6.44170 6.44046 6.43744
0.12222 6.43580 6.44069 6.43775
0.12500 6.43360 6.44066 6.43756
0.12778 6.43840 6.44100 6.43800
0.13056 6.44310 6.44071 6.43775
0.13333 6.43330 6.44047 6.43758
0.13611 6.44400 6.44020 6.43729
0.13889 6.45060 6.44031 6.43730
0.14167 6.44760 6.44065 6.43760
0.14444 6.44540 6.44088 6.43783
0.14722 6.42690 6.44078 6.43791
0.15000 6.43430 6.44030 6.43748
0.15278 6.45420 6.43984 6.43718
0.15556 6.45950 6.43930 6.43656
0.15833 6.42440 6.43931 6.43654
0.16111 6.42770 6.43920 6.43644
0.16389 6.44720 6.43902 6.43628
0.16667 6.45730 6.43901 6.43615
0.16944 6.44120 6.43921 6.43640
0.17222 6.44420 6.43872 6.43617
0.17500 6.44970 6.43783 6.43532
0.17778 6.45650 6.43769 6.43491
0.18056 6.43050 6.43826 6.43539
0.18333 6.41400 6.43843 6.43559
0.18611 6.43490 6.43871 6.43565
0.18889 6.44840 6.43952 6.43641
0.19167 6.43370 6.44000 6.43684
0.19444 6.45160 6.44023 6.43722
0.19722 6.44660 6.44006 6.43703
0.20000 6.43960 6.44009 6.43713
0.20278 6.45360 6.44045 6.43721
0.20556 6.44340 6.44147 6.43826
0.20833 6.45150 6.44143 6.43841
0.21111 6.44460 6.44124 6.43812
0.21389 6.43260 6.44149 6.43845
0.21667 6.45890 6.44125 6.43831
0.21944 6.44820 6.44115 6.43811
0.22222 6.46970 6.44131 6.43838
0.22500 6.44880 6.44101 6.43813
0.22778 6.42650 6.44076 6.43795
0.23056 6.44740 6.44053 6.43770
0.23333 6.42340 6.44037 6.43765
0.23611 6.43510 6.44027 6.43739
0.23889 6.43530 6.44050 6.43775
0.24167 6.44980 6.44024 6.43743
0.24444 6.45840 6.44040 6.43756
0.24722 6.43680 6.44046 6.43764
0.25000 6.43890 6.44035 6.43758
0.25278 6.46220 6.44028 6.43746
0.25556 6.43390 6.44039 6.43758
0.25833 6.44390 6.44016 6.43752
0.26111 6.44250 6.43964 6.43699
0.26389 6.43510 6.43957 6.43684
0.26667 6.46490 6.43961 6.43690
0.26944 6.42230 6.43930 6.43673
0.27222 6.42820 6.43895 6.43626
0.27500 6.45190 6.43908 6.43638
0.27778 6.44680 6.43907 6.43632
0.28056 6.41720 6.43900 6.43635
0.28333 6.44610 6.43889 6.43609
0.28611 6.44160 6.43935 6.43644
0.28889 6.45370 6.43961 6.43679
0.29167 6.44850 6.43956 6.43667
0.29444 6.42340 6.43979 6.43688
0.29722 6.40660 6.43977 6.43699
0.30000 6.43350 6.43933 6.43663
0.30278 6.42400 6.43935 6.43641
0.30556 6.44730 6.43993 6.43705
0.30833 6.43240 6.43998 6.43699
0.31111 6.44460 6.44040 6.43738
0.31389 6.43250 6.44051 6.43758
0.31667 6.44270 6.44053 6.43752
0.31944 6.44340 6.44099 6.43790
0.32222 6.43090 6.44130 6.43829
0.32500 6.44670 6.44111 6.43822
0.32778 6.44690 6.44061 6.43791
0.33056 6.44720 6.43971 6.43722
0.33333 6.43660 6.43869 6.43629
0.33611 6.43170 6.43805 6.43556
0.33889 6.44090 6.43791 6.43533
0.34167 6.43650 6.43779 6.43522
0.34444 6.43810 6.43782 6.43507
0.34722 6.42900 6.43841 6.43551
0.35000 6.42500 6.43918 6.43610
0.35278 6.43540 6.44009 6.43695
0.35556 6.43930 6.44056 6.43747
0.35833 6.44170 6.44065 6.43766
0.36111 6.42950 6.44048 6.43757
0.36389 6.43230 6.44052 6.43749
0.36667 6.44710 6.44098 6.43793
0.36944 6.44220 6.44127 6.43817
0.37222 6.44330 6.44133 6.43847
0.37500 6.42790 6.44069 6.43790
0.37778 6.46020 6.44030 6.43756
0.38056 6.43600 6.43999 6.43725
0.38333 6.42450 6.43994 6.43712
0.38611 6.44490 6.44007 6.43725
0.38889 6.43630 6.43976 6.43717
0.39167 6.43970 6.43895 6.43642
0.39444 6.43890 6.43831 6.43589
0.39722 6.42740 6.43774 6.43522
0.40000 6.44940 6.43768 6.43508
0.40278 6.43190 6.43779 6.43508
0.40556 6.43290 6.43791 6.43522
0.40833 6.44350 6.43793 6.43516
0.41111 6.43690 6.43856 6.43550
0.41389 6.45350 6.43955 6.43650
0.41667 6.43950 6.43977 6.43675
0.41944 6.43650 6.43979 6.43686
0.42222 6.44190 6.43984 6.43680
0.42500 6.42930 6.44038 6.43726
0.42778 6.43320 6.44075 6.43767
0.43056 6.44680 6.44074 6.43776
0.43333 6.45120 6.44060 6.43762
0.43611 6.44380 6.44100 6.43782
0.43889 6.43650 6.44153 6.43857
0.44167 6.44340 6.44101 6.43812
0.44444 6.44190 6.44065 6.43782
0.44722 6.45010 6.44025 6.43753
0.45000 6.42540 6.43961 6.43702
0.45278 6.42820 6.43874 6.43633
0.45556 6.44180 6.43763 6.43538
0.45833 6.44670 6.43705 6.43451
0.46111 6.43850 6.43747 6.43479
0.46389 6.44690 6.43777 6.43498
0.46667 6.45050 6.43791 6.43521
0.46944 6.43450 6.43776 6.43499
0.47222 6.43820 6.43782 6.43508
0.47500 6.45270 6.43761 6.43493
0.47778 6.42410 6.43730 6.43463
0.48056 6.44800 6.43729 6.43448
0.48333 6.44340 6.43765 6.43476
0.48611 6.43510 6.43792 6.43497
0.48889 6.44640 6.43803 6.43519
0.49167 6.45410 6.43752 6.43491
0.49444 6.45480 6.46506 6.47605
0.49722 6.49680 6.49147 6.51439
0.50000 6.54720 6.51888 6.54696
0.50278 6.58510 6.55082 6.57956
0.50556 6.63360 6.58739 6.61060
0.50833 6.65130 6.62601 6.64190
0.51111 6.71740 6.66482 6.67188
0.51389 6.73770 6.70167 6.70034
0.51667 6.75830 6.73536 6.72803
0.51944 6.77430 6.76631 6.75313
0.52222 6.79920 6.79375 6.77855
0.52500 6.84400 6.81942 6.79984
0.52778 6.86780 6.84160 6.82047
0.53056 6.87210 6.86171 6.83959
0.53333 6.91430 6.87975 6.85491
0.53611 6.89190 6.89491 6.87026
0.53889 6.91160 6.90889 6.88493
0.54167 6.92620 6.92176 6.89729
0.54444 6.92610 6.93265 6.90681
0.54722 6.93860 6.94150 6.91613
0.55000 6.94260 6.94946 6.92511
0.55278 6.94570 6.95672 6.93280
0.55556 6.97270 6.96291 6.93905
0.55833 6.97950 6.96839 6.94593
0.56111 6.97580 6.97341 6.95126
0.56389 6.98770 6.97843 6.95849
0.56667 6.99220 6.98378 6.96465
0.56944 6.98100 6.98766 6.96663
0.57222 6.97590 6.99063 6.97188
0.57500 7.00890 6.99387 6.97585
0.57778 6.98420 6.99689 6.97962
0.58056 6.99210 6.99944 6.98242
0.58333 7.01500 7.00157 6.98531
0.58611 7.00730 7.00424 6.98993
0.58889 7.00200 7.00621 6.99059
0.59167 7.00120 7.00776 6.99392
0.59444 7.00730 7.00917 6.99528
0.59722 7.01570 7.01072 6.99840
0.60000 7.01840 7.01183 6.99894
0.60278 7.02240 7.01256 7.00074
0.60556 6.99410 7.01339 7.00225
0.60833 6.98610 7.01364 7.00224
0.61111 7.02160 7.01344 7.00272
0.61389 6.99600 7.01342 7.00374
0.61667 7.02600 7.01382 7.00517
0.61944 7.01930 7.01473 7.00711
0.62222 7.00800 7.01583 7.00860
0.62500 7.01330 7.01626 7.00842
0.62778 7.02660 7.01591 7.00813
0.63056 7.00170 7.01528 7.00803
0.63333 7.00140 7.01507 7.00905
0.63611 6.99950 7.01528 7.00988
0.63889 7.00460 7.01521 7.00957
0.64167 7.01640 7.01505 7.01008
0.64444 7.02070 7.01476 7.00982
0.64722 6.98670 7.01456 7.01036
0.65000 7.00650 7.01421 7.00988
0.65278 7.02370 7.01443 7.01161
0.65556 7.00900 7.01498 7.01215
0.65833 7.01000 7.01540 7.01268
0.66111 6.99750 7.01598 7.01380
0.66389 7.01300 7.01668 7.01466
0.66667 7.03410 7.01683 7.01413
0.66944 6.99450 7.01714 7.01554
0.67222 7.00740 7.01791 7.01667
0.67500 7.01980 7.01871 7.01747
0.67778 7.02220 7.01924 7.01778
0.68056 7.00130 7.01968 7.01850
0.68333 7.01040 7.02003 7.01879
0.68611 7.01110 7.02023 7.01908
0.68889 7.01190 7.02036 7.01933
0.69167 7.01590 7.02050 7.01968
0.69444 7.01140 7.02089 7.02057
0.69722 7.01300 7.02112 7.02041
0.70000 7.02930 7.02103 7.02030
0.70278 7.02170 7.02093 7.02048
0.70556 7.01520 7.02123 7.02146
0.70833 7.02240 7.02158 7.02162
0.71111 7.01970 7.02208 7.02261
0.71389 7.02130 7.02205 7.02157
0.71667 7.01860 7.02180 7.02186
0.71944 7.02780 7.02151 7.02142
0.72222 7.01810 7.02123 7.02150
0.72500 7.03030 7.02107 7.02150
0.72778 7.02870 7.02051 7.02037
0.73056 7.00320 7.01957 7.01944
0.73333 7.02740 7.01897 7.01965
0.73611 7.02890 7.01851 7.01909
0.73889 7.01190 7.01777 7.01811
0.74167 7.02690 7.01684 7.01722
0.74444 7.01270 7.01617 7.01715
0.74722 6.98780 7.01550 7.01624
0.75000 7.01520 7.01517 7.01669
0.75278 7.01920 7.01547 7.01751
0.75556 7.02130 7.01596 7.01788
0.75833 7.01210 7.01721 7.02026
0.76111 7.01570 7.01770 7.01861
0.76389 7.01610 7.01790 7.01980
0.76667 7.00540 7.01753 7.01791
0.76944 6.99470 7.01699 7.01824
0.77222 7.00440 7.01668 7.01788
0.77500 7.02000 7.01673 7.01854
0.77778 7.01010 7.01731 7.01950
0.78056 7.01430 7.01788 7.01969
0.78333 7.00180 7.01869 7.02101
0.78611 7.01890 7.01937 7.02105
0.78889 7.03470 7.02046 7.02311
0.79167 7.02380 7.02187 7.02432
0.79444 7.03920 7.02297 7.02489
0.79722 7.00480 7.02311 7.02382
0.80000 7.03650 7.02212 7.02200
0.80278 7.01790 7.02097 7.02148
0.80556 7.02070 7.02020 7.02115
0.80833 7.02250 7.01939 7.02013
0.81111 7.00890 7.01862 7.01964
0.81389 7.02580 7.01789 7.01892
0.81667 7.00490 7.01717 7.01831
0.81944 7.02450 7.01644 7.01758
0.82222 7.00830 7.01589 7.01742
0.82500 7.00020 7.01541 7.01684
0.82778 7.01470 7.01516 7.01703
0.83056 6.99820 7.03225 7.05240
0.83333 7.04720 7.05928 7.08555
0.83611 7.07620 7.09184 7.11913
0.83889 7.13060 7.12603 7.15310
0.84167 7.15040 7.15856 7.18419
0.84444 7.18450 7.18870 7.21367
0.84722 7.19960 7.21699 7.24154
0.85000 7.24680 7.24405 7.26831
0.85278 7.25770 7.26941 7.29250
0.85556 7.29090 7.29310 7.31482
0.85833 7.31420 7.31519 7.33519
0.86111 7.31890 7.33400 7.35098
0.86389 7.34870 7.35068 7.36513
0.86667 7.33610 7.36714 7.37974
0.86944 7.37560 7.38274 7.39315
0.87222 7.38880 7.39834 7.40708
0.87500 7.41530 7.41181 7.41812
0.87778 7.41810 7.42358 7.42772
0.88056 7.42800 7.43393 7.43601
0.88333 7.44060 7.44601 7.44725
0.88611 7.44580 7.45603 7.45545
0.88889 7.44230 7.46571 7.46393
0.89167 7.46370 7.47244 7.46875
0.89444 7.47980 7.47858 7.47362
0.89722 7.48820 7.48345 7.47710
0.90000 7.47290 7.48673 7.47895
0.90278 7.47410 7.48866 7.47954
0.90556 7.48070 7.49071 7.48071
0.90833 7.48500 7.49315 7.48254
0.91111 7.49570 7.49558 7.48449
0.91389 7.47650 7.49726 7.48568
0.91667 7.49410 7.50116 7.48991
0.91944 7.51310 7.50385 7.49243
0.92222 7.49890 7.50663 7.49532
0.92500 7.50330 7.50944 7.49828
0.92778 7.50000 7.50879 7.49698
0.93056 7.49120 7.50921 7.49748
0.93333 7.47430 7.51170 7.50040
0.93611 7.52320 7.51348 7.50224
0.93889 7.50850 7.51507 7.50395
0.94167 7.49260 7.51511 7.50380
0.94444 7.52040 7.51669 7.50572
0.94722 7.52870 7.51704 7.50598
0.95000 7.52330 7.52054 7.51022
0.95278 7.50170 7.51981 7.50892
0.95556 7.51380 7.52139 7.51092
0.95833 7.51620 7.52317 7.51291
0.96111 7.50200 7.52502 7.51495
0.96389 7.53410 7.52427 7.51378
0.96667 7.52650 7.52459 7.51419
0.96944 7.51260 7.52532 7.51499
0.97222 7.52230 7.52669 7.51653
0.97500 7.53890 7.52713 7.51686
0.97778 7.52490 7.52922 7.51932
0.98056 7.52310 7.53086 7.52104
0.98333 7.52740 7.53121 7.52123
0.98611 7.53550 7.53273 7.52296
0.98889 7.52270 7.53436 7.52468
0.99167 7.53900 7.53442 7.52447
0.99444 7.52280 7.53365 7.52340
0.99722 7.53760 7.53312 7.52271
1.00000 7.53280 7.53356 7.52316
1.00278 7.52320 7.53237 7.52158
1.00556 7.54160 7.52986 7.51859
1.00833 7.53110 7.52800 7.51656
1.01111 7.53060 7.52681 7.51533
1.01389 7.53830 7.52625 7.51483
1.01667 7.50660 7.52556 7.51417
1.01944 7.51490 7.52263 7.51086
1.02222 7.52420 7.52265 7.51139
1.02500 7.50890 7.52115 7.50979
1.02778 7.50110 7.52061 7.50951
1.03056 7.50840 7.52002 7.50912
1.03333 7.51350 7.51876 7.50790
1.03611 7.52020 7.51833 7.50776
1.03889 7.50950 7.51993 7.51001
1.04167 7.52240 7.52271 7.51345
1.04444 7.52470 7.52572 7.51701
1.04722 7.51770 7.54223 7.53705
1.05000 7.57230 7.56264 7.56048
1.05278 7.60130 7.58458 7.58513
1.05556 7.62580 7.60681 7.60962
1.05833 7.65150 7.63029 7.63513
1.06111 7.68680 7.65149 7.65725
1.06389 7.72000 7.67473 7.68139
1.06667 7.72740 7.69631 7.70301
1.06944 7.79820 7.71599 7.72207
1.07222 7.79610 7.73395 7.73888
1.07500 7.80280 7.74940 7.75267
1.07778 7.81390 7.76409 7.76550
1.08056 7.83700 7.78129 7.78110
1.08333 7.85840 7.79691 7.79519
1.08611 7.86830 7.81044 7.80720
1.08889 7.86470 7.82612 7.82155
1.09167 7.89440 7.83809 7.83232
1.09444 7.90200 7.84969 7.84270
1.09722 7.91630 7.86183 7.85378
1.10000 7.91570 7.87331 7.86447
1.10278 7.92190 7.88504 7.87560
1.10556 7.94450 7.89379 7.88397
1.10833 7.96110 7.90481 7.89455
1.11111 7.95150 7.91299 7.90267
1.11389 7.96760 7.92196 7.91152
1.11667 7.97040 7.92828 7.91795
1.11944 7.97170 7.93491 7.92461
1.12222 7.96240 7.94312 7.93294
1.12500 7.98340 7.94985 7.94017
1.12778 7.97170 7.95620 7.94707
1.13056 8.00350 7.96039 7.95193
1.13333 7.99230 7.96421 7.95629
1.13611 7.97540 7.96815 7.96076
1.13889 8.00830 7.97129 7.96457
1.14167 8.00190 7.97418 7.96817
1.14444 7.97290 7.97825 7.97294
1.14722 7.98460 7.97992 7.97567
1.15000 8.00370 7.98540 7.98185
1.15278 7.99030 7.98887 7.98655
1.15556 8.00690 7.99150 7.99038
1.15833 8.00430 7.99439 7.99430
1.16111 8.00470 7.99831 7.99919
1.16389 8.00510 8.00196 8.00393
1.16667 8.00940 8.00438 8.00750
1.16944 8.01300 8.00727 8.01132
1.17222 8.00800 8.01005 8.01501
1.17500 8.01750 8.01492 8.02064
1.17778 8.01330 8.02013 8.02678
1.18056 8.02620 8.02152 8.02940
1.18333 8.02510 8.02293 8.03153
1.18611 8.01290 8.02475 8.03386
1.18889 8.02620 8.02816 8.03766
1.19167 8.01380 8.02940 8.03963
1.19444 8.03050 8.02735 8.03834
1.19722 8.01040 8.02721 8.03838
1.20000 8.01690 8.02407 8.03578
1.20278 8.00190 8.02680 8.03836
1.20556 8.01410 8.02909 8.04123
1.20833 8.00240 8.03147 8.04439
1.21111 8.01960 8.03425 8.04795
1.21389 8.00700 8.03628 8.05083
1.21667 8.04050 8.03800 8.05327
1.21944 8.03800 8.03687 8.05291
1.22222 8.02180 8.03868 8.05485
1.22500 8.03020 8.04066 8.05714
1.22778 8.03080 8.04107 8.05806
1.23056 8.01600 8.04214 8.05942
1.23333 8.03290 8.04101 8.05875
1.23611 8.01550 8.04332 8.06100
1.23889 8.03410 8.04151 8.05978
1.24167 8.00870 8.03922 8.05774
1.24444 8.00910 8.03599 8.05469
1.24722 7.99540 8.03680 8.05526
1.25000 8.01350 8.03428 8.05327
1.25278 8.00100 8.03258 8.05186
1.25556 7.97980 8.03015 8.04985
1.25833 7.99630 8.02607 8.04629
1.26111 7.98760 8.02629 8.04652
1.26389 8.00190 8.02628 8.04705
1.26667 7.98740 8.02841 8.04971
1.26944 7.99210 8.02848 8.05073
1.27222 8.00660 8.02909 8.05202
1.27500 7.99550 8.02833 8.05195
1.27778 7.99990 8.02583 8.05002
1.28056 8.00340 8.02737 8.05151
1.28333 8.00180 8.02674 8.05136
1.28611 7.98670 8.02610 8.05105
1.28889 8.00100 8.02827 8.05328
1.29167 8.01350 8.02858 8.05407
1.29444 7.99310 8.03048 8.05618
1.29722 7.99850 8.02884 8.05508
1.30000 7.99900 8.02646 8.05287
1.30278 8.00980 8.02512 8.05140
1.30556 7.99220 8.02413 8.05033
1.30833 7.98310 8.02463 8.05076
1.31111 7.99430 8.02616 8.05240
1.31389 7.99990 8.02591 8.05257
1.31667 7.99310 8.02750 8.05428
1.31944 8.00310 8.02783 8.05494
1.32222 8.00740 8.02816 8.05547
1.32500 8.00260 8.03063 8.05791
1.32778 8.02030 8.02569 8.05366
1.33056 7.98330 8.02252 8.05022
1.33333 7.98220 8.02330 8.05042
1.33611 8.00150 8.02441 8.05148
1.33889 7.98520 8.02299 8.05042
1.34167 7.98350 8.02285 8.05034
1.34444 7.99340 8.02233 8.04998
1.34722 7.98960 8.01935 8.04732
1.35000 7.98650 8.01856 8.04640
1.35278 7.99140 8.01672 8.04469
1.35556 7.99230 8.01842 8.04626
1.35833 7.97620 8.01574 8.04416
1.36111 7.96980 8.01533 8.04378
1.36389 7.98210 8.01368 8.04239
1.36667 7.97910 8.01122 8.04015
1.36944 7.96870 8.01111 8.03998
1.37222 7.97760 8.01238 8.04137
1.37500 7.98520 8.01382 8.04316
1.37778 8.00940 8.01435 8.04415
1.38056 8.01080 8.01576 8.04582
1.38333 8.00140 8.01715 8.04748
1.38611 8.00570 8.01764 8.04822
1.38889 7.99360 8.01924 8.04983
1.39167 8.00730 8.01952 8.05023
1.39444 7.99580 8.02106 8.05165
1.39722 8.01380 8.02073 8.05138
1.40000 8.00070 8.02132 8.05176
1.40278 7.99820 8.01838 8.04888
1.40556 7.99770 8.01860 8.04857
1.40833 7.98810 7.93978 7.97828
1.41111 7.79680 7.85267 7.89091
1.41389 7.63890 7.76734 7.80007
1.41667 7.56950 7.68707 7.71103
1.41944 7.48190 7.61307 7.62665
1.42222 7.41360 7.54571 7.54873
1.42500 7.35800 7.48526 7.47869
1.42778 7.31890 7.43101 7.41664
1.43056 7.29320 7.38084 7.36087
1.43333 7.25470 7.33788 7.31482
1.43611 7.24130 7.30133 7.27739
1.43889 7.21220 7.26841 7.24499
1.44167 7.20020 7.24112 7.22022
1.44444 7.17700 7.21635 7.19814
1.44722 7.17850 7.19535 7.18104
1.45000 7.16240 7.17644 7.16572
1.45278 7.15210 7.15951 7.15252
1.45556 7.12840 7.14508 7.14226
1.45833 7.11180 7.13127 7.13113
1.46111 7.11430 7.12053 7.12503
1.46389 7.09240 7.11175 7.11941
1.46667 7.10040 7.10439 7.11464
1.46944 7.07960 7.09890 7.11203
1.47222 7.10360 7.09352 7.10740
1.47500 7.09380 7.08929 7.10542
1.47778 7.08070 7.08652 7.10448
1.48056 7.07030 7.08315 7.10047
1.48333 7.07770 7.07982 7.09806
1.48611 7.08530 7.07781 7.09764
1.48889 7.07630 7.07555 7.09459
1.49167 7.05750 7.07301 7.09210
1.49444 7.07060 7.07016 7.08883
1.49722 7.06740 7.06787 7.08730
1.50000 7.05880 7.06658 7.08664
1.50278 7.07670 7.06578 7.08572
1.50556 7.05360 7.06592 7.08653
1.50833 7.07760 7.06543 7.08431
1.51111 7.05700 7.06478 7.08374
1.51389 7.04430 7.06494 7.08438
1.51667 7.06720 7.06584 7.08533
1.51944 7.06830 7.06592 7.08360
1.52222 7.06540 7.06526 7.08232
1.52500 7.05920 7.06438 7.08095
1.52778 7.04960 7.06276 7.07809
1.53056 7.06320 7.06152 7.07749
1.53333 7.03810 7.06053 7.07603
1.53611 7.06200 7.06012 7.07599
1.53889 7.04950 7.05989 7.07524
1.54167 7.05650 7.05908 7.07335
1.54444 7.05010 7.05823 7.07252
1.54722 7.06410 7.05751 7.07154
1.55000 7.05630 7.05614 7.06896
1.55278 7.04180 7.05569 7.06994
1.55556 7.05640 7.05583 7.06971
1.55833 7.04730 7.05642 7.07050
1.56111 7.05380 7.05612 7.06835
1.56389 7.05720 7.05621 7.06954
1.56667 7.06340 7.05733 7.07104
1.56944 7.04810 7.05857 7.07173
1.57222 7.05580 7.05869 7.07012
1.57500 7.05770 7.05860 7.07037
1.57778 7.05980 7.05874 7.07035
1.58056 7.05110 7.05900 7.07051
1.58333 7.06080 7.05928 7.07054
1.58611 7.06150 7.05915 7.06967
1.58889 7.05680 7.05920 7.07008
1.59167 7.07120 7.05941 7.07007
1.59444 7.05010 7.05947 7.06978
1.59722 7.04830 7.05898 7.06851
1.60000 7.05100 7.05838 7.06804
1.60278 7.04920 7.05814 7.06806
1.60556 7.05110 7.05820 7.06817
1.60833 7.05350 7.05799 7.06738
1.61111 7.06840 7.05794 7.06767
1.61389 7.06000 7.05744 7.06624
1.61667 7.05600 7.05667 7.06553
1.61944 7.05410 7.05603 7.06494
1.62222 7.05280 7.05637 7.06642
1.62500 7.06630 7.05706 7.06680
1.62778 7.06840 7.05665 7.06483
1.63056 7.04700 7.05558 7.06368
1.63333 7.03930 7.05505 7.06391
1.63611 7.05540 7.05495 7.06393
1.63889 7.05600 7.05474 7.06333
1.64167 7.04320 7.05488 7.06401
1.64444 7.06720 7.05490 7.06346
1.64722 7.07950 7.05481 7.06340
1.65000 7.05920 7.05456 7.06285
1.65278 7.05270 7.05456 7.06325
1.65556 7.06080 7.05456 7.06295
1.65833 7.05690 7.05478 7.06351
1.66111 7.03950 7.05539 7.06434
1.66389 7.05740 7.05577 7.06414
1.66667 7.04100 7.05556 7.06335
1.66944 7.04610 7.05525 7.06320
1.67222 7.04770 7.05421 7.06107
1.67500 7.04350 7.05289 7.06000
1.67778 7.06630 7.05158 7.05865
1.68056 7.04880 7.05115 7.05941
1.68333 7.04990 7.05117 7.05932
1.68611 7.03620 7.05146 7.05986
1.68889 7.04870 7.05104 7.05818
1.69167 7.04420 7.05040 7.05792
1.69444 7.02800 7.05083 7.05956
1.69722 7.04340 7.05142 7.05960
1.70000 7.05220 7.05125 7.05852
1.70278 7.05400 7.05099 7.05860
1.70556 7.06240 7.05091 7.05855
1.70833 7.04180 7.05115 7.05914
1.71111 7.04820 7.05093 7.05797
1.71389 7.05040 7.05056 7.05788
1.71667 7.02980 7.05127 7.05985
1.71944 7.05000 7.05190 7.05954
1.72222 7.05120 7.05199 7.05928
1.72500 7.04740 7.05197 7.05925
1.72778 7.04120 7.05109 7.05718
1.73056 7.04180 7.04989 7.05628
1.73333 7.03630 7.04918 7.05614
1.73611 7.05350 7.04867 7.05560
1.73889 7.04500 7.04894 7.05682
1.74167 7.03740 7.04948 7.05710
1.74444 7.06010 7.05022 7.05810
1.74722 7.06600 7.05150 7.05981
1.75000 7.04560 7.05257 7.06021
1.75278 7.05480 7.05333 7.06078
1.75556 7.04750 7.05370 7.06070
1.75833 7.05600 7.05335 7.05961
1.76111 7.04480 7.05309 7.05994
1.76389 7.03830 7.05320 7.06024
1.76667 7.04470 7.05334 7.06029
1.76944 7.05120 7.05405 7.06173
1.77222 7.04320 7.05421 7.06067
1.77500 7.04450 7.05435 7.06143
1.77778 7.05350 7.05448 7.06124
1.78056 7.05830 7.05461 7.06152
1.78333 7.07720 7.05527 7.06279
1.78611 7.05350 7.05587 7.06293
1.78889 7.05430 7.05616 7.06303
1.79167 7.06530 7.05630 7.06308
1.79444 7.05540 7.05635 7.06310
1.79722 7.05500 7.05636 7.06311
1.80000 7.04590 7.04687 7.03394
1.80278 6.99470 7.01873 7.00060
1.80556 6.96010 6.98542 6.96829
1.80833 6.93170 6.95158 6.93826
1.81111 6.89400 6.91946 6.91123
1.81389 6.85200 6.88941 6.88578
1.81667 6.85360 6.86201 6.86303
1.81944 6.83990 6.83772 6.84299
1.82222 6.79880 6.81666 6.82555
1.82500 6.77720 6.79835 6.80960
1.82778 6.78030 6.78268 6.79620
1.83056 6.76460 6.76932 6.78393
1.83333 6.76110 6.75767 6.77275
1.83611 6.76830 6.74756 6.76323
1.83889 6.74770 6.73892 6.75459
1.84167 6.73140 6.73134 6.74662
1.84444 6.72930 6.72472 6.74008
1.84722 6.71640 6.71905 6.73357
1.85000 6.71860 6.71402 6.72879
1.85278 6.72100 6.71003 6.72420
1.85556 6.71930 6.70655 6.71992
1.85833 6.72790 6.70350 6.71671
1.86111 6.69110 6.70114 6.71395
1.86389 6.69810 6.69929 6.71145
1.86667 6.70940 6.69776 6.70946
1.86944 6.71500 6.69658 6.70759
1.87222 6.68050 6.69553 6.70559
1.87500 6.70370 6.69450 6.70472
1.87778 6.69420 6.69396 6.70319
1.88056 6.69160 6.69339 6.70303
1.88333 6.68800 6.69347 6.70261
1.88611 6.69930 6.69365 6.70165
1.88889 6.68820 6.69346 6.70054
1.89167 6.69700 6.69290 6.69922
1.89444 6.67740 6.69202 6.69804
1.89722 6.70320 6.69116 6.69771
1.90000 6.69200 6.69077 6.69725
1.90278 6.68750 6.69048 6.69607
1.90556 6.68310 6.68982 6.69559
1.90833 6.68380 6.68938 6.69518
1.91111 6.69100 6.68915 6.69533
1.91389 6.68980 6.68927 6.69481
1.91667 6.67970 6.68915 6.69458
1.91944 6.70460 6.68901 6.69362
1.92222 6.67760 6.68850 6.69382
1.92500 6.70260 6.68835 6.69227
1.92778 6.68190 6.68739 6.69189
1.93056 6.69090 6.68682 6.69181
1.93333 6.68790 6.68660 6.69157
1.93611 6.67580 6.68640 6.69060
1.93889 6.68530 6.68581 6.69065
1.94167 6.67740 6.68568 6.69086
1.94444 6.69650 6.68582 6.69066
1.94722 6.66190 6.68584 6.69045
1.95000 6.68360 6.68575 6.69015
1.95278 6.67100 6.68560 6.69032
1.95556 6.68770 6.68565 6.69003
1.95833 6.69130 6.68550 6.68954
1.96111 6.65920 6.68508 6.68859
1.96389 6.67160 6.68434 6.68856
1.96667 6.68770 6.68404 6.68866
1.96944 6.66300 6.68395 6.68787
1.97222 6.68160 6.68346 6.68764
1.97500 6.68070 6.68309 6.68710
1.97778 6.68460 6.68266 6.68717
1.98056 6.67410 6.68256 6.68719
1.98333 6.68010 6.68255 6.68675
1.98611 6.67680 6.68232 6.68673
1.98889 6.68360 6.68220 6.68632
1.99167 6.68350 6.68190 6.68597
1.99444 6.69650 6.68161 6.68626
1.99722 6.69020 6.68170 6.68629
2.00000 6.67030 6.68186 6.68686
2.00278 6.67820 6.68234 6.68713
2.00556 6.67560 6.68280 6.68767
2.00833 6.67990 6.68343 6.68857
2.01111 6.68720 6.68435 6.68948
2.01389 6.68830 6.68536 6.68977
2.01667 6.66220 6.68601 6.69024
2.01944 6.69800 6.68659 6.69062
2.02222 6.67540 6.68701 6.69021
2.02500 6.67740 6.68688 6.69030
2.02778 6.68400 6.68685 6.69062
2.03056 6.67170 6.68698 6.69040
2.03333 6.66970 6.68681 6.68952
2.03611 6.68120 6.68617 6.68966
2.03889 6.68040 6.68602 6.69043
2.04167 6.67820 6.68638 6.69008
2.04444 6.68890 6.68633 6.68995
2.04722 6.69130 6.68622 6.68983
2.05000 6.68530 6.68605 6.68951
2.05278 6.67570 6.68578 6.68964
2.05556 6.68350 6.68576 6.68991
2.05833 6.68310 6.68595 6.69026
2.06111 6.68750 6.68622 6.68968
2.06389 6.69390 6.68601 6.68997
2.06667 6.68200 6.68606 6.68990
2.06944 6.67870 6.68607 6.69016
2.07222 6.67620 6.68622 6.69011
2.07500 6.68660 6.68632 6.69069
2.07778 6.69440 6.68670 6.69066
2.08056 6.67620 6.68684 6.69037
2.08333 6.68620 6.68671 6.69038
2.08611 6.68570 6.68664 6.69052
2.08889 6.68850 6.68664 6.68999
2.09167 6.68990 6.68627 6.68961
2.09444 6.67440 6.68592 6.69010
2.09722 6.69820 6.68606 6.69032
2.10000 6.69250 6.68631 6.69050
2.10278 6.67420 6.68666 6.69175
2.10556 6.70160 6.68758 6.69192
2.10833 6.67540 6.68811 6.69161
2.11111 6.66370 6.68813 6.69167
2.11389 6.69960 6.68812 6.69164
2.11667 6.69180 6.68801 6.69105
2.11944 6.68140 6.68751 6.69041
2.12222 6.68910 6.68687 6.69032
2.12500 6.66740 6.68640 6.68912
2.12778 6.67380 6.68539 6.68859
2.13056 6.68200 6.68473 6.68921
2.13333 6.66660 6.68479 6.68906
2.13611 6.67990 6.68477 6.68868
2.13889 6.67610 6.68459 6.68886
2.14167 6.67560 6.68470 6.68952
2.14444 6.67390 6.68519 6.68976
2.14722 6.67420 6.68560 6.68967
2.15000 6.68990 6.68571 6.68954
2.15278 6.69040 6.68565 6.68935
2.15556 6.67710 6.68548 6.68920
2.15833 6.65750 6.68529 6.68909
2.16111 6.66920 6.68515 6.68920
2.16389 6.68580 6.68516 6.68918
2.16667 6.66700 6.68517 6.68917
2.16944 6.68060 6.68517 6.68917
2.17222 6.68120 6.68735 6.69142
2.17500 6.63080 6.65447 6.65737
2.17778 6.56630 6.60485 6.61009
2.18056 6.51690 6.55306 6.56129
2.18333 6.47490 6.50706 6.51615
2.18611 6.45140 6.46894 6.47663
2.18889 6.42050 6.43763 6.44301
2.19167 6.39520 6.41095 6.41460
2.19444 6.37420 6.38711 6.38949
2.19722 6.34260 6.36575 6.36695
2.20000 6.34020 6.34669 6.34701
2.20278 6.31130 6.32976 6.32889
2.20556 6.30650 6.31538 6.31321
2.20833 6.29540 6.30294 6.30030
2.21111 6.25260 6.29148 6.28905
2.21389 6.26870 6.28092 6.27900
2.21667 6.25400 6.27133 6.26993
2.21944 6.25040 6.26340 6.26122
2.22222 6.26390 6.25707 6.25568
2.22500 6.24460 6.25073 6.24942
2.22778 6.24920 6.24571 6.24500
2.23056 6.24060 6.24044 6.24124
2.23333 6.24130 6.23500 6.23674
2.23611 6.22660 6.23032 6.23270
2.23889 6.21410 6.22654 6.22849
2.24167 6.22630 6.22408 6.22570
2.24444 6.21550 6.22178 6.22386
2.24722 6.21620 6.21947 6.22172
2.25000 6.20910 6.21717 6.22075
2.25278 6.21590 6.21453 6.21811
2.25556 6.18590 6.21287 6.21682
2.25833 6.20770 6.21132 6.21489
2.26111 6.21300 6.21092 6.21375
2.26389 6.21210 6.21084 6.21379
2.26667 6.23030 6.20989 6.21408
2.26944 6.22420 6.20763 6.21365
2.27222 6.21010 6.20572 6.21090
2.27500 6.18940 6.20598 6.21000
2.27778 6.21330 6.20639 6.21016
2.28056 6.22490 6.20676 6.20997
2.28333 6.20100 6.29374 6.29629
2.28611 6.31860 6.35783 6.38129
2.28889 6.39040 6.40888 6.45163
2.29167 6.49400 6.46680 6.50988
2.29444 6.56800 6.53516 6.56534
2.29722 6.63000 6.60747 6.62155
2.30000 6.68370 6.67783 6.67730
2.30278 6.74250 6.74248 6.73255
2.30556 6.79980 6.80102 6.78531
2.30833 6.84470 6.85328 6.83368
2.31111 6.88280 6.89978 6.88094
2.31389 6.93570 6.94287 6.92395
2.31667 6.96460 6.98235 6.96477
2.31944 6.99780 7.01892 7.00133
2.32222 7.02770 7.05225 7.03468
2.32500 7.07600 7.08225 7.06336
2.32778 7.09550 7.10912 7.08937
2.33056 7.10700 7.13310 7.11160
2.33333 7.12790 7.15513 7.13290
2.33611 7.15940 7.17552 7.15201
2.33889 7.18280 7.19511 7.17123
2.34167 7.20230 7.21321 7.18809
2.34444 7.21850 7.22977 7.20379
2.34722 7.23950 7.24498 7.21833
2.35000 7.22920 7.25798 7.23018
2.35278 7.24230 7.26917 7.24074
2.35556 7.25450 7.27898 7.25020
2.35833 7.26650 7.28816 7.25959
2.36111 7.26950 7.29544 7.26648
2.36389 7.29480 7.30188 7.27336
2.36667 7.29300 7.30853 7.28104
2.36944 7.31060 7.31536 7.28902
2.37222 7.32570 7.32093 7.29522
2.37500 7.32110 7.32625 7.30183
2.37778 7.30740 7.33002 7.30627
2.38056 7.34890 7.33363 7.31125
2.38333 7.32720 7.33493 7.31292
2.38611 7.31930 7.33668 7.31629
2.38889 7.30670 7.33850 7.31949
2.39167 7.32160 7.34221 7.32546
2.39444 7.35100 7.34555 7.33015
2.39722 7.36430 7.34784 7.33354
2.40000 7.35390 7.34945 7.33637
2.40278 7.35350 7.35071 7.33887
2.40556 7.35860 7.35166 7.34098
2.40833 7.37090 7.35192 7.34220
2.41111 7.33880 7.35388 7.34602
2.41389 7.35200 7.35622 7.34970
2.41667 7.35460 7.35906 7.35394
2.41944 7.36040 7.36049 7.35594
2.42222 7.34100 7.36182 7.35827
2.42500 7.36090 7.36205 7.35898
2.42778 7.37780 7.36302 7.36105
2.43056 7.35350 7.36459 7.36363
2.43333 7.36580 7.36592 7.36561
2.43611 7.36830 7.36647 7.36654
2.43889 7.36820 7.36609 7.36641
2.44167 7.36770 7.36474 7.36518
2.44444 7.37380 7.36295 7.36363
2.44722 7.35530 7.36288 7.36462
2.45000 7.36170 7.36345 7.36590
2.45278 7.35960 7.36437 7.36748
2.45556 7.35370 7.36363 7.36660
2.45833 7.36590 7.36279 7.36618
2.46111 7.36270 7.36070 7.36397
2.46389 7.38360 7.35942 7.36334
2.46667 7.34830 7.35972 7.36459
2.46944 7.36640 7.35853 7.36321
2.47222 7.35830 7.35672 7.36151
2.47500 7.34470 7.35764 7.36386
2.47778 7.36880 7.35705 7.36306
2.48056 7.34920 7.35635 7.36270
2.48333 7.35610 7.35647 7.36350
2.48611 7.35880 7.35511 7.36186
2.48889 7.36240 7.35437 7.36164
2.49167 7.34280 7.35522 7.36340
2.49444 7.33910 7.35585 7.36425
2.49722 7.35820 7.35622 7.36482
2.50000 7.35130 7.35855 7.36826
2.50278 7.35330 7.36076 7.37075
2.50556 7.34090 7.36175 7.37151
2.50833 7.38270 7.36267 7.37260
2.51111 7.37880 7.36363 7.37368
2.51389 7.37000 7.36391 7.37372
2.51667 7.36680 7.36557 7.37594
2.51944 7.36200 7.36539 7.37502
2.52222 7.36980 7.36563 7.37535
2.52500 7.36700 7.36583 7.37545
2.52778 7.37240 7.36604 7.37560
2.53056 7.36130 7.36530 7.37438
2.53333 7.36810 7.36422 7.37306
2.53611 7.36710 7.36326 7.37202
2.53889 7.35700 7.36204 7.37060
2.54167 7.35380 7.36234 7.37145
2.54444 7.35410 7.36078 7.36916
2.54722 7.36140 7.35878 7.36697
2.55000 7.36700 7.35775 7.36632
2.55278 7.34940 7.35753 7.36646
2.55556 7.36590 7.35768 7.36688
2.55833 7.34880 7.35804 7.36749
2.56111 7.33980 7.35830 7.36790
2.56389 7.36220 7.35865 7.36845
2.56667 7.35780 7.35871 7.36856
2.56944 7.35790 7.35834 7.36812
2.57222 7.34650 7.35792 7.36775
2.57500 7.37470 7.35841 7.36866
2.57778 7.36060 7.35943 7.36998
2.58056 7.35530 7.36012 7.37064
2.58333 7.35940 7.36151 7.37240
2.58611 7.36340 7.36164 7.37209
2.58889 7.36250 7.36213 7.37275
2.59167 7.36740 7.36109 7.37104
2.59444 7.34250 7.36089 7.37110
2.59722 7.37300 7.36014 7.37003
2.60000 7.35190 7.35955 7.36942
2.60278 7.36520 7.35964 7.36971
2.60556 7.36570 7.35946 7.36941
2.60833 7.35550 7.36070 7.37123
2.61111 7.35830 7.36174 7.37227
2.61389 7.35850 7.36144 7.37148
2.61667 7.35590 7.36217 7.37266
2.61944 7.35110 7.36301 7.37356
2.62222 7.36630 7.36376 7.37431
2.62500 7.36440 7.36406 7.37443
2.62778 7.37710 7.36344 7.37339
2.63056 7.36460 7.36193 7.37143
2.63333 7.36170 7.36083 7.37035
2.63611 7.34810 7.35958 7.36890
2.63889 7.36120 7.35856 7.36788
2.64167 7.35780 7.35982 7.37001
2.64444 7.35250 7.36106 7.37135
2.64722 7.36760 7.36057 7.37027
2.65000 7.35040 7.35972 7.36934
2.65278 7.34320 7.35863 7.36814
2.65556 7.35720 7.35760 7.36711
2.65833 7.33990 7.35809 7.36820
2.66111 7.37030 7.35995 7.37070
2.66389 7.36470 7.36049 7.37084
2.66667 7.35890 7.35914 7.36881
2.66944 7.36950 7.35958 7.36997
2.67222 7.37430 7.35930 7.36941
2.67500 7.34820 7.35923 7.36942
2.67778 7.35380 7.35943 7.36974
2.68056 7.37520 7.36094 7.37180
2.68333 7.37390 7.36210 7.37290
2.68611 7.35890 7.36179 7.37205
2.68889 7.36660 7.36167 7.37200
2.69167 7.33980 7.36162 7.37192
2.69444 7.36470 7.36327 7.37422
2.69722 7.35640 7.36488 7.37583
2.70000 7.36470 7.36473 7.37501
2.70278 7.35780 7.36448 7.37465
2.70556 7.36000 7.36645 7.37744
2.70833 7.36370 7.36653 7.37673
2.71111 7.36600 7.36757 7.37810
2.71389 7.34820 7.36795 7.37817
2.71667 7.37960 7.36736 7.37710
2.71944 7.36420 7.36688 7.37651
2.72222 7.36350 7.36766 7.37766
2.72500 7.35520 7.36848 7.37844
2.72778 7.36970 7.36876 7.37847
2.73056 7.38870 7.36865 7.37816
2.73333 7.36590 7.36871 7.37822
2.73611 7.37580 7.37123 7.38166
2.73889 7.37750 7.37140 7.38095
2.74167 7.36880 7.37110 7.38045
2.74444 7.36050 7.37044 7.37954
2.74722 7.38400 7.36964 7.37856
2.75000 7.35780 7.36763 7.37592
2.75278 7.37460 7.36790 7.37692
2.75556 7.36460 7.36774 7.37656
2.75833 7.37360 7.36623 7.37450
2.76111 7.36010 7.36558 7.37414
2.76389 7.34270 7.36419 7.37246
2.76667 7.36640 7.36267 7.37088
2.76944 7.34670 7.36146 7.36980
2.77222 7.37190 7.36002 7.36829
2.77500 7.36290 7.35922 7.36782
2.77778 7.36040 7.36012 7.36953
2.78056 7.36110 7.35996 7.36914
2.78333 7.35620 7.35941 7.36861
2.78611 7.36470 7.35950 7.36910
2.78889 7.35730 7.35944 7.36912
2.79167 7.36510 7.35958 7.36946
2.79444 7.35120 7.35967 7.36966
2.79722 7.37190 7.36027 7.37056
2.80000 7.36640 7.36047 7.37069
2.80278 7.35570 7.35845 7.36781
2.80556 7.35180 7.35818 7.36820
2.80833 7.35800 7.35806 7.36813
2.81111 7.35030 7.35873 7.36914
2.81389 7.35950 7.36043 7.37135
2.81667 7.36280 7.36122 7.37189
2.81944 7.36060 7.36155 7.37212
2.82222 7.36800 7.36166 7.37217
2.82500 7.35910 7.36167 7.37211
2.82778 7.36370 7.36163 7.37201
2.83056 7.35400 7.36157 7.37188
2.83333 7.36820 7.36150 7.37175
2.83611 7.36900 7.36143 7.37162
2.83889 7.37780 7.31059 7.29703
2.84167 7.22780 7.22541 7.20463
2.84444 7.11520 7.13953 7.11930
2.84722 7.04380 7.06017 7.04456
2.85000 6.96090 6.98903 6.97995
2.85278 6.92320 6.92632 6.92423
2.85556 6.87710 6.87171 6.87618
2.85833 6.83600 6.82423 6.83427
2.86111 6.81130 6.78343 6.79796
2.86389 6.77490 6.74888 6.76682
2.86667 6.75200 6.72042 6.74093
2.86944 6.72590 6.69653 6.71824
2.87222 6.69830 6.67634 6.69886
2.87500 6.68970 6.65939 6.68197
2.87778 6.66340 6.64499 6.66738
2.88056 6.67410 6.63316 6.65533
2.88333 6.64310 6.62351 6.64479
2.88611 6.64680 6.61531 6.63593
2.88889 6.61670 6.60857 6.62811
2.89167 6.62810 6.60272 6.62139
2.89444 6.61300 6.59782 6.61542
2.89722 6.62180 6.59335 6.60980
2.90000 6.59700 6.58923 6.60492
2.90278 6.60370 6.58578 6.60055
2.90556 6.60530 6.58253 6.59631
2.90833 6.57650 6.57939 6.59253
2.91111 6.61120 6.57677 6.58927
2.91389 6.58390 6.57447 6.58625
2.91667 6.57750 6.57236 6.58363
2.91944 6.57430 6.57061 6.58126
2.92222 6.55610 6.56895 6.57899
2.92500 6.55490 6.56727 6.57672
2.92778 6.57330 6.56572 6.57497
2.93056 6.57160 6.56481 6.57373
2.93333 6.55160 6.56423 6.57274
2.93611 6.56500 6.56389 6.57212
2.93889 6.56130 6.56388 6.57175
2.94167 6.57650 6.56397 6.57129
2.94444 6.56130 6.56375 6.57047
2.94722 6.54620 6.56325 6.56981
2.95000 6.56250 6.56318 6.56976
2.95278 6.55620 6.56355 6.56972
2.95556 6.55530 6.56376 6.56965
2.95833 6.56890 6.56383 6.56922
2.96111 6.57910 6.56349 6.56869
2.96389 6.56600 6.56326 6.56848
2.96667 6.56310 6.56304 6.56755
2.96944 6.55920 6.56200 6.56672
2.97222 6.55820 6.56165 6.56655
2.97500 6.56100 6.56170 6.56638
2.97778 6.54080 6.56163 6.56623
2.98056 6.55150 6.56168 6.56631
2.98333 6.54850 6.56186 6.56623
2.98611 6.57090 6.56175 6.56592
2.98889 6.54310 6.56155 6.56585
2.99167 6.55960 6.56152 6.56548
2.99444 6.54950 6.56119 6.56536
2.99722 6.57130 6.56125 6.56532
3.00000 6.56180 6.56127 6.56530
3.00278 6.54990 6.56122 6.56503
3.00556 6.55440 6.56107 6.56521
3.00833 6.55310 6.56150 6.56561
3.01111 6.54450 6.56190 6.56572
3.01389 6.58200 6.56182 6.56535
3.01667 6.57200 6.56143 6.56510
3.01944 6.55180 6.56119 6.56467
3.02222 6.56410 6.56074 6.56440
3.02500 6.54920 6.56063 6.56442
3.02778 6.57860 6.56067 6.56433
3.03056 6.57280 6.56046 6.56397
3.03333 6.55560 6.56009 6.56372
3.03611 6.53970 6.55998 6.56373
3.03889 6.53680 6.55993 6.56339
3.04167 6.56500 6.55950 6.56312
3.04444 6.56350 6.55941 6.56321
3.04722 6.55910 6.55955 6.56316
3.05000 6.56350 6.55943 6.56304
3.05278 6.55930 6.55924 6.56265
3.05556 6.55190 6.55892 6.56266
3.05833 6.55820 6.55903 6.56258
3.06111 6.54490 6.55873 6.56204
3.06389 6.54990 6.55827 6.56201
3.06667 6.55300 6.55846 6.56214
3.06944 6.53720 6.55851 6.56197
3.07222 6.56470 6.55810 6.56134
3.07500 6.56640 6.55738 6.56079
3.07778 6.55100 6.55706 6.56072
3.08056 6.56230 6.55705 6.56053
3.08333 6.53360 6.55693 6.56071
3.08611 6.56100 6.55737 6.56124
3.08889 6.55530 6.55794 6.56157
3.09167 6.56570 6.55821 6.56175
3.09444 6.54490 6.55845 6.56202
3.09722 6.56630 6.55884 6.56246
3.10000 6.54690 6.55939 6.56300
3.10278 6.57220 6.55988 6.56322
3.10556 6.55870 6.56007 6.56350
3.10833 6.54140 6.56041 6.56378
3.11111 6.56120 6.56069 6.56406
3.11389 6.55780 6.56091 6.56410
3.11667 6.56590 6.56083 6.56400
3.11944 6.53760 6.56066 6.56380
3.12222 6.55010 6.56041 6.56363
3.12500 6.55380 6.56022 6.56344
3.12778 6.55230 6.56001 6.56332
3.13056 6.55310 6.55990 6.56324
3.13333 6.54430 6.55978 6.56312
3.13611 6.57070 6.55953 6.56272
3.13889 6.55540 6.55919 6.56281
3.14167 6.56670 6.55963 6.56355
3.14444 6.55520 6.56041 6.56398
3.14722 6.56190 6.56069 6.56409
3.15000 6.57250 6.56077 6.56414
3.15278 6.54420 6.56064 6.56367
3.15556 6.54660 6.55992 6.56298
3.15833 6.53030 6.55932 6.56266
3.16111 6.55380 6.55903 6.56228
3.16389 6.54740 6.55867 6.56221
3.16667 6.58750 6.55871 6.56223
3.16944 6.55040 6.55871 6.56222
3.17222 6.56980 6.55871 6.56222
3.17500 6.55010 6.55878 6.56238
3.17778 6.55440 6.55902 6.56265
3.18056 6.56210 6.55931 6.56286
3.18333 6.55050 6.55944 6.56279
3.18611 6.54460 6.55926 6.56257
3.18889 6.56430 6.55905 6.56247
3.19167 6.56360 6.55901 6.56243
3.19444 6.53420 6.55902 6.56254
3.19722 6.55870 6.55911 6.56248
3.20000 6.55400 6.55910 6.56271
3.20278 6.57050 6.55945 6.56299
3.20556 6.57670 6.55963 6.56299
3.20833 6.54470 6.55948 6.56273
3.21111 6.54650 6.55931 6.56285
3.21389 6.53710 6.55962 6.56323
3.21667 6.54190 6.56007 6.56363
3.21944 6.54640 6.56050 6.56408
3.22222 6.55780 6.56098 6.56445
3.22500 6.54380 6.56114 6.56419
3.22778 6.54630 6.56079 6.56415
3.23056 6.55120 6.56091 6.56430
3.23333 6.55980 6.56103 6.56434
3.23611 6.55500 6.56105 6.56444
3.23889 6.56130 6.56118 6.56455
3.24167 6.56980 6.56129 6.56469
3.24444 6.57970 6.56144 6.56484
3.24722 6.55800 6.56158 6.56499
3.25000 6.54840 6.56171 6.56508
3.25278 6.55060 6.56176 6.56512
3.25556 6.56470 6.56180 6.56521
3.25833 6.56580 6.56176 6.56489
3.26111 6.56340 6.56137 6.56479
3.26389 6.56630 6.56135 6.56472
3.26667 6.54830 6.56141 6.56511
3.26944 6.56140 6.56192 6.56556
3.27222 6.55230 6.56235 6.56589
3.27500 6.56790 6.56259 6.56592
3.27778 6.55610 6.56249 6.56576
3.28056 6.54750 6.56234 6.56571
3.28333 6.55360 6.56236 6.56585
3.28611 6.57050 6.56250 6.56589
3.28889 6.56060 6.56237 6.56557
3.29167 6.53350 6.56195 6.56526
3.29444 6.55130 6.56160 6.56485
3.29722 6.57070 6.56114 6.56455
3.30000 6.58510 6.56084 6.56423
3.30278 6.56360 6.56053 6.56407
3.30556 6.55290 6.56041 6.56393
3.30833 6.56310 6.56013 6.56349
3.31111 6.55680 6.55959 6.56304
3.31389 6.55790 6.55922 6.56278
3.31667 6.56030 6.55904 6.56269
3.31944 6.55650 6.55902 6.56270
3.32222 6.54830 6.55907 6.56276
3.32500 6.55640 6.55916 6.56284
3.32778 6.57140 6.55927 6.56292
3.33056 6.54380 6.55938 6.56300
3.33333 6.54270 6.55720 6.56590
3.33611 6.52690 6.53407 6.54580
3.33889 6.47310 6.50290 6.51665
3.34167 6.46010 6.47248 6.48710
3.34444 6.43310 6.44591 6.46024
3.34722 6.39520 6.42334 6.43674
3.35000 6.38750 6.40388 6.41624
3.35278 6.39070 6.38661 6.39816
3.35556 6.37720 6.37090 6.38180
3.35833 6.33620 6.35694 6.36651
3.36111 6.33310 6.34558 6.35317
3.36389 6.33600 6.33592 6.34309
3.36667 6.32880 6.32647 6.33272
3.36944 6.30510 6.31918 6.32385
3.37222 6.30200 6.31316 6.31767
3.37500 6.30010 6.30761 6.31061
3.37778 6.30860 6.30369 6.30678
3.38056 6.29230 6.29860 6.30234
3.38333 6.28990 6.29360 6.29744
3.38611 6.29540 6.28923 6.29314
3.38889 6.27690 6.28554 6.28863
3.39167 6.27310 6.28259 6.28584
3.39444 6.28210 6.27979 6.28182
3.39722 6.28180 6.27868 6.27982
3.40000 6.27380 6.27772 6.27825
3.40278 6.27470 6.27657 6.27754
3.40556 6.27490 6.27497 6.27568
3.40833 6.27350 6.27370 6.27489
3.41111 6.27620 6.27173 6.27326
3.41389 6.27310 6.27010 6.27133
3.41667 6.27040 6.26888 6.27006
3.41944 6.24820 6.26812 6.26816
3.42222 6.26470 6.26844 6.26795
3.42500 6.27620 6.26810 6.26796
3.42778 6.26880 6.26697 6.26744
3.43056 6.27030 6.26582 6.26608
3.43333 6.24900 6.26548 6.26525
3.43611 6.27190 6.26531 6.26500
3.43889 6.27920 6.26519 6.26430
3.44167 6.25080 6.26540 6.26463
3.44444 6.24080 6.26519 6.26429
3.44722 6.26460 6.26526 6.26427
3.45000 6.28460 6.26531 6.26423
3.45278 6.27730 6.26520 6.26441
3.45556 6.25760 6.26458 6.26425
3.45833 6.26180 6.26337 6.26392
3.46111 6.26420 6.26193 6.26239
3.46389 6.25450 6.26140 6.26128
3.46667 6.25390 6.26155 6.26061
3.46944 6.25470 6.26173 6.26108
3.47222 6.26140 6.26142 6.26039
3.47500 6.26250 6.26197 6.26037
3.47778 6.26870 6.26260 6.26106
3.48056 6.28350 6.26274 6.26134
3.48333 6.24250 6.26260 6.26175
3.48611 6.28790 6.26206 6.26143
3.48889 6.25550 6.26160 6.26123
3.49167 6.25560 6.26100 6.26072
3.49444 6.22700 6.26022 6.26047
3.49722 6.26360 6.25939 6.25919
3.50000 6.26400 6.25972 6.25860
3.50278 6.25810 6.26023 6.25924
3.50556 6.26170 6.26019 6.25898
3.50833 6.23350 6.26044 6.25933
3.51111 6.25850 6.26056 6.25928
3.51389 6.25180 6.26086 6.25966
3.51667 6.26700 6.26085 6.25987
3.51944 6.26820 6.26031 6.26017
3.52222 6.26230 6.25972 6.25895
3.52500 6.25860 6.26036 6.25912
3.52778 6.24900 6.26038 6.25984
3.53056 6.24620 6.25995 6.25895
3.53333 6.25790 6.26081 6.25900
3.53611 6.24630 6.26165 6.26010
3.53889 6.25560 6.26160 6.26038
3.54167 6.24790 6.26167 6.26032
3.54444 6.26400 6.26219 6.26052
3.54722 6.27350 6.26270 6.26123
3.55000 6.24340 6.26245 6.26164
3.55278 6.26700 6.26167 6.26136
3.55556 6.27530 6.26112 6.26054
3.55833 6.26390 6.26146 6.26009
3.56111 6.26090 6.26159 6.26114
3.56389 6.25190 6.26083 6.25994
3.56667 6.25850 6.26075 6.26042
3.56944 6.26530 6.25999 6.25947
3.57222 6.26110 6.25971 6.25938
3.57500 6.25310 6.25987 6.25820
3.57778 6.26430 6.26059 6.25990
3.58056 6.25810 6.25988 6.25880
3.58333 6.25750 6.26001 6.25938
3.58611 6.25660 6.25954 6.25873
3.58889 6.23870 6.26016 6.25832
3.59167 6.27340 6.26144 6.25938
3.59444 6.25520 6.26151 6.26061
3.59722 6.25100 6.26050 6.26009
3.60000 6.24680 6.26028 6.25932
3.60278 6.25580 6.26083 6.25951
3.60556 6.25720 6.26094 6.26011
3.60833 6.24730 6.26028 6.25987
3.61111 6.26300 6.26009 6.25902
3.61389 6.24440 6.26089 6.25925
3.61667 6.24540 6.26170 6.25983
3.61944 6.25550 6.26260 6.26026
3.62222 6.27220 6.26350 6.26153
3.62500 6.26670 6.26341 6.26217
3.62778 6.26800 6.26319 6.26185
3.63056 6.26240 6.26309 6.26243
3.63333 6.26320 6.26185 6.26217
3.63611 6.25650 6.26035 6.26084
3.63889 6.26620 6.25994 6.25932
3.64167 6.26660 6.26047 6.25950
3.64444 6.26370 6.26088 6.25914
3.64722 6.24960 6.26153 6.26009
3.65000 6.26730 6.26110 6.26031
3.65278 6.27320 6.26085 6.25957
3.65556 6.24660 6.26184 6.25966
3.65833 6.25380 6.26285 6.26102
3.66111 6.24380 6.26289 6.26130
3.66389 6.26180 6.26299 6.26160
3.66667 6.26440 6.26307 6.26170
3.66944 6.27230 6.26316 6.26193
3.67222 6.26250 6.26316 6.26189
3.67500 6.25590 6.26346 6.26188
3.67778 6.26850 6.26365 6.26251
3.68056 6.26930 6.26354 6.26203
3.68333 6.27330 6.26382 6.26261
3.68611 6.26860 6.26361 6.26235
3.68889 6.27200 6.26377 6.26237
3.69167 6.24390 6.26409 6.26240
3.69444 6.24840 6.26422 6.26306
3.69722 6.27880 6.26315 6.26315
3.70000 6.23860 6.26191 6.26160
3.70278 6.25730 6.26189 6.26104
3.70556 6.25840 6.27103 6.26065
3.70833 6.27510 6.29312 6.27411
3.71111 6.29470 6.31500 6.29140
3.71389 6.30780 6.33407 6.30841
3.71667 6.32920 6.35124 6.32456
3.71944 6.36030 6.36624 6.33955
3.72222 6.37010 6.37784 6.35161
3.72500 6.37640 6.38757 6.36183
3.72778 6.37030 6.39601 6.37094
3.73056 6.39860 6.40314 6.37877
3.73333 6.40490 6.40930 6.38573
3.73611 6.41080 6.41457 6.39187
3.73889 6.38680 6.41907 6.39729
3.74167 6.42390 6.42320 6.40224
3.74444 6.40140 6.42717 6.40711
3.74722 6.42740 6.43077 6.41156
3.75000 6.43790 6.43426 6.41596
3.75278 6.43550 6.43719 6.41987
3.75556 6.44790 6.43961 6.42321
3.75833 6.44870 6.44191 6.42642
3.76111 6.44490 6.44388 6.42930
3.76389 6.44810 6.44537 6.43177
3.76667 6.45250 6.44627 6.43356
3.76944 6.42580 6.44683 6.43513
3.77222 6.44580 6.44708 6.43606
3.77500 6.45910 6.44810 6.43769
3.77778 6.47410 6.44898 6.43926
3.78056 6.45250 6.44962 6.44046
3.78333 6.45520 6.45041 6.44184
3.78611 6.45790 6.45069 6.44280
3.78889 6.45120 6.45059 6.44320
3.79167 6.45160 6.45087 6.44392
3.79444 6.43280 6.45116 6.44464
3.79722 6.45160 6.45161 6.44537
3.80000 6.45070 6.45265 6.44663
3.80278 6.46390 6.45362 6.44794
3.80556 6.43980 6.45379 6.44852
3.80833 6.44710 6.45381 6.44880
3.81111 6.45460 6.45408 6.44935
3.81389 6.44950 6.45411 6.44965
3.81667 6.44790 6.45423 6.44996
3.81944 6.47030 6.45420 6.45031
3.82222 6.44240 6.45357 6.44989
3.82500 6.44000 6.45319 6.44977
3.82778 6.44970 6.45294 6.44955
3.83056 6.46770 6.45339 6.45005
3.83333 6.46690 6.45376 6.45050
3.83611 6.45750 6.45419 6.45097
3.83889 6.46640 6.45465 6.45152
3.84167 6.45420 6.45500 6.45194
3.84444 6.47290 6.45528 6.45234
3.84722 6.45830 6.45526 6.45245
3.85000 6.45650 6.45537 6.45256
3.85278 6.45960 6.45576 6.45304
3.85556 6.45960 6.45589 6.45322
3.85833 6.46260 6.45593 6.45340
3.86111 6.45120 6.45568 6.45324
3.86389 6.44980 6.45564 6.45320
3.86667 6.45380 6.45564 6.45335
3.86944 6.45720 6.45547 6.45314
3.87222 6.46440 6.45589 6.45355
3.87500 6.45660 6.45620 6.45384
3.87778 6.42500 6.45657 6.45423
3.88056 6.45730 6.45681 6.45451
3.88333 6.44060 6.45674 6.45458
3.88611 6.44390 6.45633 6.45425
3.88889 6.47290 6.45586 6.45393
3.89167 6.45060 6.45527 6.45338
3.89444 6.44770 6.45490 6.45306
3.89722 6.45270 6.45464 6.45276
3.90000 6.45700 6.45495 6.45295
3.90278 6.43910 6.45571 6.45362
3.90556 6.43210 6.45621 6.45412
3.90833 6.45400 6.45639 6.45434
3.91111 6.45720 6.45633 6.45434
3.91389 6.42840 6.45624 6.45424
3.91667 6.45550 6.45656 6.45449
3.91944 6.46040 6.45706 6.45497
3.92222 6.46770 6.45730 6.45524
3.92500 6.47300 6.45738 6.45534
3.92778 6.43840 6.45742 6.45542
3.93056 6.43680 6.45713 6.45529
3.93333 6.44250 6.45671 6.45483
3.93611 6.45240 6.45699 6.45504
3.93889 6.46060 6.45744 6.45542
3.94167 6.45670 6.45792 6.45589
3.94444 6.47140 6.45796 6.45605
3.94722 6.47010 6.45769 6.45578
3.95000 6.45350 6.45757 6.45577
3.95278 6.45020 6.45717 6.45537
3.95556 6.45650 6.45704 6.45527
3.95833 6.45530 6.45702 6.45517
3.96111 6.46670 6.45780 6.45578
3.96389 6.45630 6.45866 6.45670
3.96667 6.45390 6.45860 6.45664
3.96944 6.46270 6.45884 6.45685
3.97222 6.45360 6.45902 6.45708
3.97500 6.46940 6.45896 6.45704
3.97778 6.46100 6.45851 6.45689
3.98056 6.45630 6.45713 6.45565
3.98333 6.45790 6.45667 6.45500
3.98611 6.47370 6.45707 6.45544
3.98889 6.42770 6.45649 6.45490
3.99167 6.46470 6.45622 6.45454
3.99444 6.45540 6.45634 6.45467
3.99722 6.45040 6.45647 6.45466
4.00000 6.46800 6.45706 6.45523
4.00278 6.48350 6.45721 6.45535
4.00556 6.47240 6.45735 6.45551
4.00833 6.45810 6.45735 6.45552
4.01111 6.45440 6.45730 6.45551
4.01389 6.44730 6.45727 6.45545
4.01667 6.45700 6.45755 6.45566
4.01944 6.45960 6.45816 6.45617
4.02222 6.47540 6.45869 6.45677
4.02500 6.44130 6.45873 6.45677
4.02778 6.46560 6.45903 6.45709
4.03056 6.46030 6.45882 6.45705
4.03333 6.45100 6.45836 6.45654
4.03611 6.45660 6.45846 6.45666
4.03889 6.46390 6.45822 6.45648
4.04167 6.45280 6.45796 6.45623
4.04444 6.47250 6.44937 6.47136
4.04722 6.41150 6.41436 6.44647
4.05000 6.37360 6.37555 6.40958
4.05278 6.34490 6.34199 6.37209
4.05556 6.32440 6.31431 6.33775
4.05833 6.27960 6.29150 6.30684
4.06111 6.26960 6.27216 6.28175
4.06389 6.25020 6.25383 6.25960
4.06667 6.24270 6.23701 6.23944
4.06944 6.21520 6.22151 6.22258
4.07222 6.20040 6.20659 6.20634
4.07500 6.18220 6.19369 6.19146
4.07778 6.18360 6.18242 6.17940
4.08056 6.16810 6.17207 6.16814
4.08333 6.17950 6.16343 6.15872
4.08611 6.14050 6.15627 6.15078
4.08889 6.14500 6.15068 6.14464
4.09167 6.16490 6.14600 6.14059
4.09444 6.15480 6.14077 6.13806
4.09722 6.12400 6.13509 6.13398
4.10000 6.11340 6.13076 6.13030
4.10278 6.11840 6.12785 6.12679
4.10556 6.12870 6.12610 6.12539
4.10833 6.12100 6.12377 6.12473
4.11111 6.12440 6.12075 6.12374
4.11389 6.12670 6.11751 6.12210
4.11667 6.11400 6.11481 6.11962
4.11944 6.10830 6.11219 6.11872
4.12222 6.09630 6.10929 6.11532
4.12500 6.11290 6.10823 6.11336
4.12778 6.09930 6.10770 6.11201
4.13056 6.10020 6.10764 6.11169
4.13333 6.09620 6.10725 6.11225
4.13611 6.09680 6.10632 6.11221
4.13889 6.11050 6.10555 6.11206
4.14167 6.09770 6.10489 6.11186
4.14444 6.10640 6.10416 6.11176
4.14722 6.10440 6.10328 6.11130
4.15000 6.09760 6.10267 6.11063
4.15278 6.10240 6.10232 6.11028
4.15556 6.09110 6.10229 6.10967
4.15833 6.10370 6.10270 6.10999
4.16111 6.09180 6.10236 6.11082
4.16389 6.12050 6.10175 6.11007
4.16667 6.09620 6.10167 6.11046
4.16944 6.10690 6.10119 6.10998
4.17222 6.10470 6.10084 6.11011
4.17500 6.08500 6.10006 6.10961
4.17778 6.09970 6.10010 6.10835
4.18056 6.10470 6.10089 6.10900
4.18333 6.09080 6.10137 6.10883
4.18611 6.12640 6.10267 6.10962
4.18889 6.11380 6.10340 6.11146
4.19167 6.11140 6.10347 6.11178
4.19444 6.09830 6.10414 6.11265
4.19722 6.10290 6.10436 6.11366
4.20000 6.10010 6.10447 6.11365
4.20278 6.11870 6.10507 6.11428
4.20556 6.11830 6.10533 6.11484
4.20833 6.11030 6.10519 6.11539
4.21111 6.11000 6.10435 6.11559
4.21389 6.09700 6.10334 6.11453
4.21667 6.10200 6.10325 6.11338
4.21944 6.09400 6.10358 6.11330
4.22222 6.12180 6.10313 6.11352
4.22500 6.12240 6.10271 6.11223
4.22778 6.10630 6.10365 6.11202
4.23056 6.10560 6.10439 6.11304
4.23333 6.10240 6.10424 6.11357
4.23611 6.09050 6.10384 6.11376
4.23889 6.09740 6.10318 6.11374
4.24167 6.10460 6.10233 6.11310
4.24444 6.08410 6.10218 6.11179
4.24722 6.10280 6.10266 6.11202
4.25000 6.10040 6.10251 6.11196
4.25278 6.09320 6.10210 6.11209
4.25556 6.10650 6.10102 6.11191
4.25833 6.08950 6.09992 6.11053
4.26111 6.10370 6.09963 6.10949
4.26389 6.10970 6.09932 6.10916
4.26667 6.11570 6.09896 6.10813
4.26944 6.09990 6.09937 6.10773
4.27222 6.12160 6.09986 6.10807
4.27500 6.09760 6.10028 6.10822
4.27778 6.10940 6.10072 6.10911
4.28056 6.09030 6.10115 6.10906
4.28333 6.10920 6.10159 6.11072
4.28611 6.09350 6.10090 6.11060
4.28889 6.10610 6.10117 6.11009
4.29167 6.09180 6.10156 6.11116
4.29444 6.09060 6.10124 6.11067
4.29722 6.09600 6.10151 6.11096
4.30000 6.11150 6.10080 6.11167
4.30278 6.09180 6.09941 6.11042
4.30556 6.08840 6.09959 6.10868
4.30833 6.09320 6.10063 6.10933
4.31111 6.08870 6.10048 6.10972
4.31389 6.11290 6.09995 6.10970
4.31667 6.09400 6.10003 6.10872
4.31944 6.09260 6.10031 6.10999
4.32222 6.09230 6.09946 6.10917
4.32500 6.09800 6.09958 6.10878
4.32778 6.10030 6.10005 6.10861
4.33056 6.09620 6.10040 6.10934
4.33333 6.09210 6.10076 6.10887
4.33611 6.09410 6.10141 6.11043
4.33889 6.10060 6.10082 6.11046
4.34167 6.12000 6.10034 6.11060
4.34444 6.11190 6.09985 6.10982
4.34722 6.09890 6.10046 6.10901
4.35000 6.09060 6.10202 6.10948
4.35278 6.10170 6.10315 6.11112
4.35556 6.09440 6.10305 6.11240
4.35833 6.10710 6.10251 6.11251
4.36111 6.10900 6.10231 6.11240
4.36389 6.10110 6.10206 6.11244
4.36667 6.08820 6.10179 6.11181
4.36944 6.10720 6.10235 6.11127
4.37222 6.08680 6.10277 6.11243
4.37500 6.10070 6.10213 6.11210
4.37778 6.13680 6.10255 6.11131
4.38056 6.09380 6.10358 6.11224
4.38333 6.10650 6.10346 6.11320
4.38611 6.10440 6.10291 6.11287
4.38889 6.09630 6.10249 6.11315
4.39167 6.09780 6.10205 6.11193
4.39444 6.09310 6.10272 6.11176
4.39722 6.09520 6.10337 6.11210
4.40000 6.09460 6.10386 6.11259
4.40278 6.10650 6.10350 6.11390
4.40556 6.09500 6.10238 6.11290
4.40833 6.11660 6.10170 6.11295
4.41111 6.08360 6.10134 6.11075
4.41389 6.10900 6.10246 6.11134
4.41667 6.10100 6.10230 6.11178
4.41944 6.11410 6.10165 6.11167
4.42222 6.10740 6.10129 6.11093
4.42500 6.10180 6.10086 6.11136
4.42778 6.09010 6.09994 6.10999
4.43056 6.10670 6.10008 6.10941
4.43333 6.09360 6.10014 6.10936
4.43611 6.10070 6.10035 6.10879
4.43889 6.08880 6.10089 6.10950
4.44167 6.09510 6.10090 6.10963
4.44444 6.08300 6.10112 6.10991
4.44722 6.12020 6.10078 6.11076
4.45000 6.10530 6.10001 6.10987
4.45278 6.10690 6.10013 6.10957
4.45556 6.09500 6.10026 6.10949
4.45833 6.08780 6.10033 6.10950
4.46111 6.08450 6.10592 6.10561
4.46389 6.10600 6.12001 6.11329
4.46667 6.13990 6.13197 6.12499
4.46944 6.14270 6.14119 6.13675
4.47222 6.14690 6.14884 6.14752
4.47500 6.16440 6.15519 6.15737
4.47778 6.14290 6.16047 6.16487
4.48056 6.16250 6.16567 6.17169
4.48333 6.15410 6.17019 6.17751
4.48611 6.17140 6.17445 6.18199
4.48889 6.17790 6.17848 6.18683
4.49167 6.19000 6.18184 6.18986
4.49444 6.18960 6.18597 6.19309
4.49722 6.17890 6.19006 6.19682
4.50000 6.17740 6.19313 6.20045
4.50278 6.20070 6.19481 6.20316
4.50556 6.19440 6.19611 6.20408
4.50833 6.20170 6.19793 6.20569
4.51111 6.19810 6.19905 6.20694
4.51389 6.20130 6.19955 6.20771
4.51667 6.19650 6.20007 6.20748
4.51944 6.20880 6.20137 6.20787
4.52222 6.18290 6.20247 6.20886
4.52500 6.18870 6.20316 6.20913
4.52778 6.20560 6.20379 6.21011
4.53056 6.21040 6.20390 6.20997
4.53333 6.18530 6.20407 6.21060
4.53611 6.19770 6.20419 6.20964
4.53889 6.20060 6.20533 6.21049
4.54167 6.21520 6.20584 6.21082
4.54444 6.21260 6.20629 6.21140
4.54722 6.21390 6.20639 6.21172
4.55000 6.19670 6.20606 6.21209
4.55278 6.21830 6.20553 6.21127
4.55556 6.20180 6.20608 6.21078
4.55833 6.22100 6.20678 6.21171
4.56111 6.19950 6.20693 6.21141
4.56389 6.20660 6.20760 6.21206
4.56667 6.19430 6.20801 6.21232
4.56944 6.20580 6.20850 6.21289
4.57222 6.20860 6.20889 6.21318
4.57500 6.19890 6.20929 6.21378
4.57778 6.21800 6.20847 6.21493
4.58056 6.20390 6.20704 6.21275
4.58333 6.19810 6.20753 6.21251
4.58611 6.21020 6.20814 6.21222
4.58889 6.20630 6.20841 6.21353
4.59167 6.22320 6.20762 6.21257
4.59444 6.20460 6.20784 6.21253
4.59722 6.20230 6.20867 6.21197
4.60000 6.20830 6.21069 6.21311
4.60278 6.21630 6.21176 6.21533
4.60556 6.21640 6.21124 6.21580
4.60833 6.21550 6.21068 6.21582
4.61111 6.20550 6.21069 6.21500
4.61389 6.19510 6.21184 6.21534
4.61667 6.21970 6.21226 6.21690
4.61944 6.19380 6.21127 6.21644
4.62222 6.19620 6.21080 6.21590
4.62500 6.21550 6.21061 6.21553
4.62778 6.19280 6.21045 6.21530
4.63056 6.21150 6.20999 6.21524
4.63333 6.20030 6.20934 6.21444
4.63611 6.22410 6.20974 6.21348
4.63889 6.21140 6.21056 6.21478
4.64167 6.19200 6.21041 6.21426
4.64444 6.17650 6.21082 6.21501
4.64722 6.20510 6.21051 6.21508
4.65000 6.21090 6.21055 6.21461
4.65278 6.21600 6.21107 6.21514
4.65556 6.19740 6.21072 6.21578
4.65833 6.20850 6.20971 6.21506
4.66111 6.19390 6.20982 6.21391
4.66389 6.21420 6.21054 6.21497
4.66667 6.21170 6.21001 6.21476
4.66944 6.21520 6.20951 6.21464
4.67222 6.19690 6.20906 6.21392
4.67500 6.18780 6.20909 6.21374
4.67778 6.20630 6.20882 6.21384
4.68056 6.20790 6.20841 6.21316
4.68333 6.22100 6.20827 6.21329
4.68611 6.20250 6.20792 6.21263
4.68889 6.22620 6.20794 6.21273
4.69167 6.21970 6.20809 6.21209
4.69444 6.20070 6.20855 6.21311
4.69722 6.20320 6.20821 6.21268
4.70000 6.23680 6.20766 6.21359
4.70278 6.21520 6.20626 6.21194
4.70556 6.20880 6.20650 6.21112
4.70833 6.21800 6.20726 6.21133
4.71111 6.21000 6.20751 6.21201
4.71389 6.22340 6.20716 6.21198
4.71667 6.20730 6.20703 6.21173
4.71944 6.19510 6.20727 6.21170
4.72222 6.20120 6.20761 6.21198
4.72500 6.20510 6.20727 6.21275
4.72778 6.20160 6.20652 6.21159
4.73056 6.18860 6.20686 6.21161
4.73333 6.20400 6.20691 6.21177
4.73611 6.21200 6.20706 6.21139
4.73889 6.19460 6.20773 6.21185
4.74167 6.20460 6.20858 6.21193
4.74444 6.20890 6.20941 6.21363
4.74722 6.20300 6.20913 6.21353
4.75000 6.20770 6.20899 6.21423
4.75278 6.19480 6.20839 6.21351
4.75556 6.22340 6.20831 6.21356
4.75833 6.19300 6.20797 6.21313
4.76111 6.19500 6.20846 6.21237
4.76389 6.19590 6.20928 6.21379
4.76667 6.21630 6.20802 6.21425
4.76944 6.19710 6.20710 6.21193
4.77222 6.20910 6.20862 6.21212
4.77500 6.19670 6.20952 6.21349
4.77778 6.20280 6.20921 6.21378
4.78056 6.19350 6.20887 6.21371
4.78333 6.20220 6.20798 6.21418
4.78611 6.20330 6.20669 6.21236
4.78889 6.20630 6.20706 6.21167
4.79167 6.20410 6.20745 6.21217
4.79444 6.18530 6.20727 6.21185
4.79722 6.20720 6.20730 6.21201
4.80000 6.20990 6.20709 6.21194
4.80278 6.19550 6.20737 6.21137
4.80556 6.23290 6.20776 6.21270
4.80833 6.19910 6.20758 6.21151
4.81111 6.20640 6.20875 6.21265
4.81389 6.21140 6.20859 6.21348
4.81667 6.21050 6.20754 6.21336
4.81944 6.20620 6.20710 6.21192
4.82222 6.20220 6.20787 6.21233
4.82500 6.19240 6.20770 6.21288
4.82778 6.19290 6.20746 6.21185
4.83056 6.19880 6.20798 6.21272
4.83333 6.20770 6.20767 6.21239
4.83611 6.21230 6.20828 6.21198
4.83889 6.21210 6.20967 6.21291
4.84167 6.19980 6.21018 6.21436
4.84444 6.19220 6.20972 6.21445
4.84722 6.20690 6.20938 6.21448
4.85000 6.19820 6.20920 6.21400
4.85278 6.23200 6.20957 6.21395
4.85556 6.21920 6.20992 6.21432
4.85833 6.17700 6.20985 6.21458
4.86111 6.20750 6.20945 6.21453
4.86389 6.19650 6.20902 6.21414
4.86667 6.20110 6.20878 6.21379
4.86944 6.17050 6.20852 6.21364
4.87222 6.20780 6.20811 6.21324
4.87500 6.21810 6.20786 6.21280
4.87778 6.21950 6.20824 6.21218
4.88056 6.22190 6.20940 6.21276
4.88333 6.21160 6.21017 6.21377
4.88611 6.19810 6.21047 6.21429
4.88889 6.20080 6.21063 6.21494
4.89167 6.19220 6.21058 6.21494
4.89444 6.20770 6.21025 6.21568
4.89722 6.20840 6.20937 6.21457
4.90000 6.21000 6.20938 6.21437
4.90278 6.20780 6.20910 6.21427
4.90556 6.18680 6.20877 6.21363
4.90833 6.21440 6.20906 6.21331
4.91111 6.17590 6.20945 6.21376
4.91389 6.21160 6.20893 6.21427
4.91667 6.18890 6.20810 6.21312
4.91944 6.19660 6.20806 6.21313
4.92222 6.20930 6.20813 6.21230
4.92500 6.20250 6.20908 6.21277
4.92778 6.22000 6.20981 6.21333
4.93056 6.20920 6.21055 6.21394
4.93333 6.19180 6.21099 6.21506
4.93611 6.23400 6.21067 6.21531
4.93889 6.20690 6.21033 6.21523
4.94167 6.20310 6.21008 6.21504
4.94444 6.19080 6.20991 6.21482
4.94722 6.20590 6.20977 6.21462
4.95000 6.22570 6.20966 6.21444
4.95278 6.20600 6.20956 6.21428
4.95556 6.19430 6.22396 6.21473
4.95833 6.23760 6.25631 6.23439
4.96111 6.25360 6.28782 6.25923
4.96389 6.29320 6.31540 6.28378
4.96667 6.32560 6.33896 6.30610
4.96944 6.35540 6.35901 6.32575
4.97222 6.35080 6.37609 6.34286
4.97500 6.39060 6.39068 6.35775
4.97778 6.38440 6.40317 6.37076
4.98056 6.40830 6.41383 6.38213
4.98333 6.40320 6.42290 6.39209
4.98611 6.43120 6.43080 6.40101
4.98889 6.41420 6.43728 6.40872
4.99167 6.43380 6.44252 6.41524
4.99444 6.44060 6.44736 6.42140
4.99722 6.44110 6.45175 6.42713
5.00000 6.44420 6.45569 6.43246
5.00278 6.44870 6.45861 6.43678
5.00556 6.45230 6.46166 6.44115
5.00833 6.45460 6.46428 6.44509
5.01111 6.46350 6.46655 6.44865
5.01389 6.46460 6.46912 6.45239
5.01667 6.45620 6.47123 6.45564
5.01944 6.46990 6.47283 6.45837
5.02222 6.45150 6.47428 6.46088
5.02500 6.47760 6.47516 6.46280
5.02778 6.47520 6.47601 6.46461
5.03056 6.48260 6.47727 6.46672
5.03333 6.48550 6.47824 6.46850
5.03611 6.49050 6.47932 6.47034
5.03889 6.47290 6.48071 6.47238
5.04167 6.47550 6.48194 6.47424
5.04444 6.50210 6.48311 6.47597
5.04722 6.47910 6.48398 6.47740
5.05000 6.49780 6.48498 6.47889
5.05278 6.49690 6.48578 6.48016
5.05556 6.47750 6.48621 6.48105
5.05833 6.47950 6.48639 6.48170
5.06111 6.47460 6.48670 6.48240
5.06389 6.49400 6.48672 6.48282
5.06667 6.46690 6.48707 6.48353
5.06944 6.48730 6.48774 6.48447
5.07222 6.49280 6.48799 6.48500
5.07500 6.49150 6.48751 6.48484
5.07778 6.47390 6.48726 6.48487
5.08056 6.49150 6.48736 6.48520
5.08333 6.50520 6.48769 6.48572
5.08611 6.50380 6.48819 6.48637
5.08889 6.49320 6.48854 6.48687
5.09167 6.50620 6.48896 6.48745
5.09444 6.48870 6.48967 6.48825
5.09722 6.49170 6.49024 6.48890
5.10000 6.50810 6.49042 6.48920
5.10278 6.49370 6.49049 6.48940
5.10556 6.47000 6.49049 6.48951
5.10833 6.48810 6.49006 6.48923
5.11111 6.49730 6.48971 6.48901
5.11389 6.48750 6.48934 6.48876
5.11667 6.48860 6.48885 6.48839
5.11944 6.48230 6.48857 6.48821
5.12222 6.49500 6.48888 6.48857
5.12500 6.48990 6.48951 6.48920
5.12778 6.46910 6.48996 6.48965
5.13056 6.50240 6.49029 6.49000
5.13333 6.48110 6.49051 6.49024
5.13611 6.48680 6.49043 6.49020
5.13889 6.48320 6.49012 6.48996
5.14167 6.48230 6.48974 6.48964
5.14444 6.48940 6.48946 6.48943
5.14722 6.48260 6.48952 6.48952
5.15000 6.49530 6.48967 6.48967
5.15278 6.49540 6.48963 6.48966
5.15556 6.49030 6.48960 6.48966
5.15833 6.49330 6.48964 6.48971
5.16111 6.48430 6.48973 6.48981
5.16389 6.48580 6.48991 6.48998
5.16667 6.47290 6.49020 6.49029
5.16944 6.50230 6.49081 6.49087
5.17222 6.48540 6.49111 6.49113
5.17500 6.48380 6.49054 6.49061
5.17778 6.50710 6.48997 6.49010
5.18056 6.48350 6.48944 6.48963
5.18333 6.49060 6.48899 6.48922
5.18611 6.48550 6.48879 6.48905
5.18889 6.47140 6.48876 6.48902
5.19167 6.50000 6.48858 6.48884
5.19444 6.48430 6.48814 6.48844
5.19722 6.48250 6.48754 6.48789
5.20000 6.48010 6.48747 6.48781
5.20278 6.48710 6.48767 6.48797
5.20556 6.48290 6.48780 6.48807
5.20833 6.47720 6.48796 6.48820
5.21111 6.48770 6.48827 6.48848
5.21389 6.48880 6.48857 6.48874
5.21667 6.50240 6.48849 6.48866
5.21944 6.47700 6.48791 6.48812
5.22222 6.49990 6.48771 6.48794
5.22500 6.50020 6.48792 6.48812
5.22778 6.48290 6.48789 6.48807
5.23056 6.48940 6.48756 6.48776
5.23333 6.47950 6.48755 6.48774
5.23611 6.49730 6.48761 6.48779
5.23889 6.50250 6.48767 6.48784
5.24167 6.48430 6.48744 6.48762
5.24444 6.46780 6.48684 6.48706
5.24722 6.48170 6.48643 6.48668
5.25000 6.49130 6.48671 6.48694
5.25278 6.48820 6.48737 6.48751
5.25556 6.48190 6.48792 6.48801
5.25833 6.48830 6.48842 6.48846
5.26111 6.48570 6.48885 6.48888
5.26389 6.49520 6.48955 6.48953
5.26667 6.49840 6.49027 6.49019
5.26944 6.49740 6.49059 6.49048
5.27222 6.48560 6.49004 6.48999
5.27500 6.49340 6.48934 6.48937
5.27778 6.48040 6.48920 6.48926
5.28056 6.47380 6.48877 6.48890
5.28333 6.48230 6.48757 6.48779
5.28611 6.48000 6.48686 6.48712
5.28889 6.48640 6.48644 6.48673
5.29167 6.48050 6.48638 6.48665
5.29444 6.49670 6.48611 6.48639
5.29722 6.49650 6.48600 6.48629
5.30000 6.49280 6.48638 6.48661
5.30278 6.47200 6.48667 6.48685
5.30556 6.47770 6.48687 6.48702
5.30833 6.48010 6.48643 6.48660
5.31111 6.47670 6.48611 6.48630
5.31389 6.47220 6.48632 6.48648
5.31667 6.50080 6.48690 6.48700
5.31944 6.48250 6.48738 6.48741
5.32222 6.48380 6.48732 6.48735
5.32500 6.48370 6.48756 6.48761
5.32778 6.49040 6.48827 6.48822
5.33056 6.47680 6.48865 6.48860
5.33333 6.49140 6.48917 6.48906
5.33611 6.47240 6.48912 6.48902
5.33889 6.48780 6.48933 6.48923
5.34167 6.49360 6.48932 6.48923
5.34444 6.47780 6.48887 6.48884
5.34722 6.47180 6.48855 6.48856
5.35000 6.48420 6.48829 6.48834
5.35278 6.49420 6.48818 6.48825
5.35556 6.49180 6.48794 6.48804
5.35833 6.49050 6.48735 6.48752
5.36111 6.49190 6.48684 6.48705
5.36389 6.49320 6.48648 6.48671
5.36667 6.48340 6.48648 6.48673
5.36944 6.49380 6.48686 6.48704
5.37222 6.50000 6.48671 6.48689
5.37500 6.49160 6.48626 6.48647
5.37778 6.48480 6.48560 6.48585
5.38056 6.47810 6.48546 6.48570
5.38333 6.47130 6.48564 6.48584
5.38611 6.47790 6.48575 6.48592
5.38889 6.48810 6.48567 6.48583
5.39167 6.47180 6.48541 6.48558
5.39444 6.49590 6.48520 6.48539
5.39722 6.47530 6.48555 6.48568
5.40000 6.47930 6.48585 6.48593
5.40278 6.49900 6.48589 6.48595
5.40556 6.50570 6.48531 6.48542
5.40833 6.48570 6.48476 6.48490
5.41111 6.49620 6.48484 6.48498
5.41389 6.47020 6.48541 6.48545
5.41667 6.49270 6.48559 6.48561
5.41944 6.47970 6.48586 6.48584
5.42222 6.47740 6.48632 6.48628
5.42500 6.49020 6.48694 6.48683
5.42778 6.47840 6.48712 6.48699
5.43056 6.48990 6.48695 6.48685
5.43333 6.49110 6.48612 6.48611
5.43611 6.48190 6.48561 6.48565
5.43889 6.46080 6.48566 6.48567
5.44167 6.47750 6.48584 6.48590
5.44444 6.48090 6.48674 6.48666
5.44722 6.49320 6.48676 6.48666
5.45000 6.49150 6.48657 6.48648
5.45278 6.48160 6.48640 6.48633
5.45556 6.48560 6.48609 6.48606
5.45833 6.48420 6.48631 6.48630
5.46111 6.47350 6.48718 6.48709
5.46389 6.49510 6.48778 6.48762
5.46667 6.48140 6.48804 6.48791
5.46944 6.48090 6.48868 6.48848
5.47222 6.48950 6.48891 6.48871
5.47500 6.47550 6.48887 6.48868
5.47778 6.48130 6.48849 6.48836
5.48056 6.47970 6.48830 6.48823
5.48333 6.50060 6.48818 6.48813
5.48611 6.47320 6.48760 6.48763
5.48889 6.46930 6.48754 6.48756
5.49167 6.48700 6.48738 6.48744
5.49444 6.47990 6.48753 6.48758
5.49722 6.50540 6.48749 6.48754
5.50000 6.46800 6.48722 6.48731
5.50278 6.48710 6.48721 6.48729
5.50556 6.48240 6.48691 6.48702
5.50833 6.48290 6.48670 6.48682
5.51111 6.48410 6.48678 6.48691
5.51389 6.51330 6.48752 6.48761
5.51667 6.48130 6.48847 6.48846
5.51944 6.48360 6.48900 6.48893
5.52222 6.50370 6.48916 6.48909
5.52500 6.48790 6.48945 6.48940
5.52778 6.47340 6.48992 6.48981
5.53056 6.49310 6.48971 6.48963
5.53333 6.47330 6.48919 6.48918
5.53611 6.50560 6.48874 6.48878
5.53889 6.49000 6.50238 6.51332
5.54167 6.50720 6.52009 6.53816
5.54444 6.56270 6.54063 6.56165
5.54722 6.59110 6.56402 6.58428
5.55000 6.63340 6.58945 6.60634
5.55278 6.63940 6.61572 6.62778


==> data/dataset_2.dat <==
k y_real y_cfn y_dgn
0.00000 0.19884 0.75945 0.74023
0.00417 0.20036 0.70316 0.74602
0.00833 0.20374 0.64308 0.73422
0.01250 0.20839 0.59150 0.71348
0.01667 0.21386 0.55074 0.68886
0.02083 0.21986 0.51905 0.66304
0.02500 0.22613 0.49448 0.63734
0.02917 0.23252 0.47536 0.61246
0.03333 0.23891 0.46025 0.58884
0.03750 0.24521 0.44799 0.56678
0.04167 0.25135 0.43773 0.54644
0.04583 0.25729 0.42888 0.52791
0.05000 0.26301 0.42107 0.51115
0.05417 0.26849 0.41407 0.49607
0.05833 0.27371 0.40775 0.48253
0.06250 0.27868 0.40201 0.47037
0.06667 0.28338 0.39681 0.45944
0.07083 0.28784 0.39211 0.44961
0.07500 0.29204 0.38786 0.44074
0.07917 0.29600 0.38405 0.43271
0.08333 0.29972 0.38063 0.42545
0.08750 0.30323 0.37758 0.41886
0.09167 0.30651 0.37488 0.41287
0.09583 0.30960 0.37247 0.40744
0.10000 0.31248 0.37035 0.40250
0.10417 0.31518 0.36848 0.39801
0.10833 0.31771 0.36684 0.39393
0.11250 0.32007 0.36539 0.39023
0.11667 0.32228 0.36413 0.38686
0.12083 0.32434 0.36302 0.38381
0.12500 0.32626 0.36206 0.38104
0.12917 0.32805 0.36122 0.37853
0.13333 0.32972 0.36048 0.37625
0.13750 0.33128 0.35984 0.37419
0.14167 0.33272 0.35929 0.37233
0.14583 0.33407 0.35880 0.37064
0.15000 0.33533 0.35838 0.36911
0.15417 0.33649 0.35802 0.36773
0.15833 0.33758 0.35771 0.36649
0.16250 0.33858 0.35743 0.36536
0.16667 0.33952 0.35720 0.36435
0.17083 0.34039 0.35699 0.36343
0.17500 0.34120 0.35682 0.36260
0.17917 0.34195 0.35667 0.36185
0.18333 0.34264 0.35654 0.36118
0.18750 0.34329 0.35642 0.36057
0.19167 0.34389 0.35633 0.36002
0.19583 0.34444 0.35625 0.35953
0.20000 0.34496 0.35617 0.35908
0.20417 0.33399 0.35077 0.35325
0.20833 0.32442 0.34297 0.34381
0.21250 0.31608 0.33481 0.33331
0.21667 0.30883 0.32716 0.32345
0.22083 0.30254 0.32029 0.31496
0.22500 0.29709 0.31425 0.30799
0.22917 0.29238 0.30900 0.30241
0.23333 0.28831 0.30446 0.29797
0.23750 0.28481 0.30055 0.29446
0.24167 0.28179 0.29717 0.29165
0.24583 0.27919 0.29426 0.28940
0.25000 0.27696 0.29175 0.28757
0.25417 0.27505 0.28956 0.28583
0.25833 0.27317 0.28754 0.28417
0.26250 0.27132 0.28556 0.28258
0.26667 0.26954 0.28357 0.28106
0.27083 0.26781 0.28158 0.27962
0.27500 0.26616 0.27960 0.27822
0.27917 0.26457 0.27767 0.27687
0.28333 0.26307 0.27581 0.27557
0.28750 0.26164 0.27402 0.27432
0.29167 0.26028 0.27232 0.27312
0.29583 0.25901 0.27070 0.27196
0.30000 0.31992 0.29920 0.30073
0.30417 0.37251 0.34348 0.34665
0.30833 0.41852 0.39216 0.39553
0.31250 0.45914 0.43982 0.44085
0.31667 0.49523 0.48414 0.48075
0.32083 0.52747 0.52426 0.51549
0.32500 0.55636 0.56000 0.54605
0.32917 0.58235 0.59149 0.57350
0.33333 0.60579 0.61905 0.59859
0.33750 0.62697 0.64312 0.62179
0.34167 0.64614 0.66417 0.64331
0.34583 0.66353 0.68262 0.66323
0.35000 0.67933 0.69886 0.68155
0.35417 0.69368 0.71323 0.69826
0.35833 0.70675 0.72598 0.71338
0.36250 0.71865 0.73733 0.72695
0.36667 0.72950 0.74747 0.73907
0.37083 0.73940 0.75654 0.74985
0.37500 0.74844 0.76466 0.75942
0.37917 0.75670 0.77196 0.76791
0.38333 0.76424 0.77850 0.77545
0.38750 0.75988 0.77996 0.77885
0.39167 0.75586 0.77782 0.77925
0.39583 0.75216 0.77379 0.77770
0.40000 0.74876 0.76901 0.77486
0.40417 0.74563 0.76413 0.77120
0.40833 0.74274 0.75948 0.76701
0.41250 0.74009 0.75521 0.76252
0.41667 0.73766 0.75134 0.75790
0.42083 0.73541 0.74787 0.75327
0.42500 0.73335 0.74475 0.74873
0.42917 0.73146 0.74195 0.74436
0.43333 0.72972 0.73941 0.74022
0.43750 0.72811 0.73711 0.73632
0.44167 0.72664 0.73500 0.73270
0.44583 0.72529 0.73307 0.72936
0.45000 0.72405 0.73127 0.72631
0.45417 0.72291 0.72961 0.72353
0.45833 0.72186 0.72807 0.72102
0.46250 0.72090 0.72662 0.71876
0.46667 0.72001 0.72527 0.71674
0.47083 0.71920 0.72400 0.71493
0.47500 0.71846 0.72282 0.71331
0.47917 0.71777 0.72170 0.71188
0.48333 0.71714 0.72066 0.71061
0.48750 0.71656 0.71967 0.70948
0.49167 0.71603 0.71875 0.70848
0.49583 0.71555 0.71788 0.70760
0.50000 0.71510 0.71707 0.70683
0.50417 0.71469 0.71630 0.70615
0.50833 0.71431 0.71558 0.70554
0.51250 0.71396 0.71491 0.70501
0.51667 0.71365 0.71428 0.70455
0.52083 0.71336 0.71369 0.70414
0.52500 0.71309 0.71313 0.70378
0.52917 0.71284 0.71261 0.70346
0.53333 0.71262 0.71212 0.70318
0.53750 0.71241 0.71166 0.70293
0.54167 0.71222 0.71124 0.70271
0.54583 0.71204 0.71084 0.70252
0.55000 0.71188 0.71046 0.70235
0.55417 0.71173 0.71011 0.70220
0.55833 0.71160 0.70978 0.70207
0.56250 0.71148 0.70948 0.70196
0.56667 0.71136 0.70919 0.70185
0.57083 0.71126 0.70892 0.70176
0.57500 0.71116 0.70867 0.70168
0.57917 0.71107 0.70844 0.70161
0.58333 0.71099 0.70822 0.70154
0.58750 0.71092 0.70849 0.70154
0.59167 0.71149 0.70928 0.70200
0.59583 0.71260 0.71048 0.70303
0.60000 0.68725 0.69581 0.69464
0.60417 0.66458 0.67232 0.67912
0.60833 0.64436 0.64708 0.65970
0.61250 0.62636 0.62362 0.63906
0.61667 0.61038 0.60309 0.61904
0.62083 0.59621 0.58560 0.60075
0.62500 0.58368 0.57083 0.58473
0.62917 0.57263 0.55840 0.57109
0.63333 0.56289 0.54793 0.55973
0.63750 0.55434 0.53911 0.55040
0.64167 0.54685 0.53166 0.54282
0.64583 0.54030 0.52537 0.53668
0.65000 0.53459 0.52007 0.53173
0.65417 0.52962 0.51561 0.52773
0.65833 0.52530 0.51188 0.52451
0.66250 0.52157 0.50878 0.52189
0.66667 0.51836 0.50623 0.51977
0.67083 0.51560 0.50415 0.51804
0.67500 0.51323 0.50247 0.51662
0.67917 0.51122 0.50116 0.51546
0.68333 0.50951 0.50014 0.51451
0.68750 0.50807 0.49939 0.51372
0.69167 0.50687 0.49887 0.51307
0.69583 0.50587 0.49854 0.51254
0.70000 0.50505 0.49837 0.51211
0.70417 0.50438 0.49834 0.51176
0.70833 0.50384 0.49843 0.51147
0.71250 0.50342 0.49861 0.51125
0.71667 0.50309 0.49886 0.51107
0.72083 0.50285 0.49918 0.51094
0.72500 0.50269 0.49955 0.51084
0.72917 0.50258 0.49996 0.51077
0.73333 0.50252 0.50039 0.51073
0.73750 0.50251 0.50085 0.51071
0.74167 0.50254 0.50132 0.51071
0.74583 0.50259 0.50179 0.51072
0.75000 0.50267 0.50227 0.51075
0.75417 0.50277 0.50274 0.51079
0.75833 0.50289 0.50321 0.51084
0.76250 0.50301 0.50368 0.51090
0.76667 0.50315 0.50425 0.51104
0.77083 0.50352 0.50496 0.51134
0.77500 0.50407 0.50578 0.51183
0.77917 0.50478 0.50670 0.51249
0.78333 0.50561 0.50770 0.51327
0.78750 0.50654 0.50875 0.51416
0.79167 0.50753 0.50985 0.51511
0.79583 0.50858 0.51097 0.51612
0.80000 0.50967 0.51211 0.51715
0.80417 0.51078 0.51326 0.51821
0.80833 0.51189 0.51443 0.51927
0.81250 0.51301 0.51559 0.52034
0.81667 0.51412 0.51675 0.52139
0.82083 0.51522 0.51791 0.52243
0.82500 0.51630 0.51905 0.52346
0.82917 0.51735 0.52018 0.52446
0.83333 0.51837 0.52130 0.52544
0.83750 0.51937 0.52239 0.52639
0.84167 0.52033 0.52345 0.52731
0.84583 0.52126 0.52449 0.52820
0.85000 0.52215 0.52549 0.52906
0.85417 0.52301 0.52647 0.52989
0.85833 0.52383 0.52741 0.53068
0.86250 0.52462 0.52832 0.53144
0.86667 0.52537 0.52920 0.53217
0.87083 0.52609 0.53003 0.53287
0.87500 0.52677 0.53084 0.53353
0.87917 0.52742 0.53160 0.53416
0.88333 0.52804 0.53233 0.53477
0.88750 0.52863 0.53303 0.53534
0.89167 0.52918 0.53369 0.53588
0.89583 0.52971 0.53432 0.53640
0.90000 0.53021 0.53492 0.53689
0.90417 0.53068 0.53548 0.53735
0.90833 0.53113 0.53602 0.53779
0.91250 0.53155 0.53652 0.53821
0.91667 0.53195 0.53700 0.53860
0.92083 0.53232 0.53744 0.53897
0.92500 0.53268 0.53787 0.53932
0.92917 0.53301 0.53826 0.53965
0.93333 0.53332 0.53863 0.53997
0.93750 0.53362 0.53898 0.54026
0.94167 0.53390 0.53931 0.54054
0.94583 0.53416 0.53962 0.54080
0.95000 0.53440 0.53991 0.54104
0.95417 0.53463 0.54018 0.54127
0.95833 0.53485 0.54043 0.54149
0.96250 0.53505 0.54067 0.54169
0.96667 0.53524 0.54089 0.54188
0.97083 0.53542 0.54110 0.54206
0.97500 0.53559 0.54129 0.54223
0.97917 0.53575 0.54147 0.54239
0.98333 0.53590 0.54164 0.54254
0.98750 0.53604 0.54179 0.54268
0.99167 0.53617 0.54194 0.54281
0.99583 0.53629 0.54393 0.54180
1.00000 0.57259 0.56505 0.55501
1.00417 0.60864 0.59639 0.58022
1.00833 0.64425 0.63194 0.61279
1.01250 0.67928 0.66860 0.64921
1.01667 0.71363 0.70480 0.68725
1.02083 0.74725 0.73987 0.72551
1.02500 0.78008 0.77366 0.76310
1.02917 0.81210 0.80630 0.79949
1.03333 0.84329 0.83793 0.83440
1.03750 0.87365 0.86871 0.86776
1.04167 0.90317 0.89872 0.89962
1.04583 0.93186 0.92800 0.93012
1.05000 0.95972 0.95658 0.95944
1.05417 0.98677 0.98442 0.98771
1.05833 1.01302 1.01147 1.01504
1.06250 1.03847 1.03767 1.04148
1.06667 1.06316 1.06291 1.06705
1.07083 1.08709 1.08710 1.09173
1.07500 1.11028 1.11014 1.11546
1.07917 1.13275 1.13194 1.13818
1.08333 1.15452 1.15244 1.15979
1.08750 1.17560 1.17160 1.18024
1.09167 1.19602 1.18940 1.19943
1.09583 1.21578 1.20585 1.21733
1.10000 1.23491 1.22098 1.23388
1.10417 1.25343 1.23484 1.24908
1.10833 1.27136 1.24750 1.26292
1.11250 1.28870 1.25902 1.27543
1.11667 1.30548 1.26948 1.28665
1.12083 1.32171 1.27897 1.29664
1.12500 1.33742 1.28756 1.30546
1.12917 1.35221 1.29532 1.31321
1.13333 1.36000 1.30233 1.31995
1.13750 1.36000 1.30866 1.32578
1.14167 1.36000 1.31436 1.33079
1.14583 1.36000 1.31950 1.33506
1.15000 1.36000 1.32413 1.33867
1.15417 1.36000 1.32829 1.34169
1.15833 1.36000 1.33203 1.34419
1.16250 1.36000 1.33540 1.34624
1.16667 1.36000 1.33842 1.34790
1.17083 1.36000 1.34113 1.34922
1.17500 1.36000 1.34356 1.35025
1.17917 1.36000 1.34575 1.35103
1.18333 1.36000 1.34770 1.35159
1.18750 1.36000 1.34945 1.35198
1.19167 1.36000 1.35102 1.35221
1.19583 1.36000 1.35242 1.35232
1.20000 1.36000 1.35368 1.35233
1.20417 1.36000 1.35480 1.35225
1.20833 1.36000 1.35676 1.35356
1.21250 1.36000 1.35892 1.35517
1.21667 1.36000 1.36126 1.35651
1.22083 1.36000 1.36368 1.35741
1.22500 1.36000 1.36594 1.35790
1.22917 1.36000 1.36786 1.35806
1.23333 1.36000 1.36925 1.35794
1.23750 1.36000 1.37003 1.35758
1.24167 1.36000 1.37015 1.35700
1.24583 1.36000 1.36961 1.35619
1.25000 1.36000 1.36841 1.35516
1.25417 1.36000 1.36662 1.35392
1.25833 1.36000 1.36429 1.35248
1.26250 1.36000 1.36150 1.35084
1.26667 1.36000 1.35832 1.34904
1.27083 1.36000 1.35485 1.34711
1.27500 1.36000 1.35114 1.34505
1.27917 1.36000 1.34728 1.34292
1.28333 1.30393 1.31712 1.32280
1.28750 1.25089 1.26869 1.28831
1.29167 1.20080 1.21564 1.24426
1.29583 1.15354 1.16505 1.19509
1.30000 1.10902 1.11832 1.14455
1.30417 1.06714 1.07486 1.09536
1.30833 1.02778 1.03402 1.04906
1.31250 0.99085 0.99539 1.00628
1.31667 0.95624 0.95882 0.96720
1.32083 0.92384 0.92433 0.93177
1.32500 0.89355 0.89199 0.89986
1.32917 0.86527 0.86187 0.87123
1.33333 0.83889 0.83404 0.84562
1.33750 0.81431 0.80848 0.82274
1.34167 0.79143 0.78511 0.80227
1.34583 0.77016 0.76382 0.78389
1.35000 0.75040 0.74446 0.76733
1.35417 0.73207 0.72686 0.75233
1.35833 0.71507 0.71082 0.73866
1.36250 0.69932 0.69619 0.72613
1.36667 0.68474 0.68282 0.71459
1.37083 0.67125 0.67055 0.70391
1.37500 0.65878 0.65926 0.69398
1.37917 0.64726 0.64886 0.68472
1.38333 0.63662 0.63925 0.67606
1.38750 0.62680 0.63034 0.66794
1.39167 0.61773 0.62208 0.66031
1.39583 0.60937 0.61440 0.65313
1.40000 0.60166 0.60724 0.64636
1.40417 0.59455 0.60058 0.63998
1.40833 0.58799 0.59436 0.63395
1.41250 0.58195 0.58855 0.62826
1.41667 0.57638 0.58312 0.62287
1.42083 0.57125 0.57804 0.61778
1.42500 0.56652 0.57328 0.61295
1.42917 0.56216 0.56883 0.60838
1.43333 0.55814 0.56466 0.60404
1.43750 0.55443 0.56075 0.59993
1.44167 0.55101 0.55709 0.59603
1.44583 0.54786 0.55365 0.59233
1.45000 0.54495 0.55042 0.58881
1.45417 0.54227 0.54740 0.58547
1.45833 0.53979 0.54456 0.58229
1.46250 0.53750 0.54189 0.57927
1.46667 0.53539 0.53938 0.57639
1.47083 0.53343 0.53703 0.57366
1.47500 0.53162 0.53482 0.57106
1.47917 0.52995 0.53274 0.56858
1.48333 0.52841 0.53040 0.56276
1.48750 0.52417 0.52691 0.55470
1.49167 0.51758 0.52148 0.54543
1.49583 0.50896 0.51369 0.53522
1.50000 0.49859 0.50352 0.52396
1.50417 0.48676 0.49126 0.51146
1.50833 0.47370 0.47742 0.49771
1.51250 0.45965 0.46253 0.48279
1.51667 0.44483 0.44706 0.46690
1.52083 0.42942 0.43131 0.45028
1.52500 0.41362 0.41540 0.43313
1.52917 0.39760 0.39936 0.41567
1.53333 0.38151 0.38314 0.39805
1.53750 0.36548 0.36670 0.38045
1.54167 0.34966 0.35005 0.36298
1.54583 0.33415 0.33326 0.34578
1.55000 0.31905 0.31645 0.32896
1.55417 0.30445 0.29980 0.31264
1.55833 0.29043 0.28351 0.29694
1.56250 0.27703 0.26776 0.28194
1.56667 0.26431 0.25273 0.26776
1.57083 0.25230 0.23858 0.25444
1.57500 0.24102 0.22540 0.24206
1.57917 0.23049 0.21326 0.23064
1.58333 0.22071 0.20220 0.22020
1.58750 0.21166 0.19223 0.21072
1.59167 0.20333 0.18330 0.20218
1.59583 0.19570 0.17538 0.19453
1.60000 0.18874 0.16840 0.18774
1.60417 0.18241 0.16230 0.18172
1.60833 0.17668 0.15698 0.17643
1.61250 0.17151 0.15238 0.17178
1.61667 0.16686 0.14842 0.16772
1.62083 0.16269 0.14502 0.16418
1.62500 0.15895 0.14211 0.16110
1.62917 0.15562 0.13963 0.15842
1.63333 0.15266 0.13753 0.15610
1.63750 0.15002 0.13575 0.15409
1.64167 0.14768 0.13424 0.15235
1.64583 0.14560 0.13297 0.15084
1.65000 0.14377 0.13190 0.14953
1.65417 0.14214 0.13100 0.14839
1.65833 0.14070 0.13024 0.14740
1.66250 0.13944 0.12961 0.14654
1.66667 0.13832 0.12908 0.14579
1.67083 0.13733 0.12863 0.14514
1.67500 0.13646 0.12826 0.14458
1.67917 0.13569 0.12795 0.14408
1.68333 0.13501 0.12770 0.14364
1.68750 0.13441 0.12748 0.14326
1.69167 0.13389 0.12730 0.14293
1.69583 0.14107 0.13064 0.14574
1.70000 0.14681 0.13524 0.15028
1.70417 0.15142 0.13989 0.15516
1.70833 0.15513 0.14409 0.15961
1.71250 0.15814 0.14768 0.16333
1.71667 0.16056 0.15066 0.16629
1.72083 0.16253 0.15309 0.16856
1.72500 0.16412 0.15507 0.17029
1.72917 0.16542 0.15669 0.17159
1.73333 0.16646 0.15801 0.17257
1.73750 0.16731 0.15911 0.17331
1.74167 0.16800 0.16003 0.17388
1.74583 0.16856 0.16082 0.17433
1.75000 0.16900 0.16151 0.17468
1.75417 0.16937 0.16212 0.17497
1.75833 0.16966 0.16267 0.17520
1.76250 0.16989 0.16316 0.17540
1.76667 0.17008 0.16362 0.17556
1.77083 0.17023 0.16403 0.17571
1.77500 0.17035 0.16441 0.17583
1.77917 0.17044 0.16476 0.17594
1.78333 0.17052 0.16508 0.17603
1.78750 0.17058 0.16538 0.17611
1.79167 0.17063 0.16565 0.17619
1.79583 0.17066 0.16589 0.17625
1.80000 0.17069 0.16612 0.17631
1.80417 0.17071 0.16632 0.17636
1.80833 0.17073 0.16650 0.17640
1.81250 0.17074 0.16666 0.17644
1.81667 0.17075 0.16681 0.17647
1.82083 0.17075 0.16694 0.17650
1.82500 0.17076 0.16705 0.17653
1.82917 0.17076 0.17002 0.17855
1.83333 0.18078 0.17694 0.18545
1.83750 0.19669 0.18800 0.19826
1.84167 0.21618 0.20331 0.21627
1.84583 0.23783 0.22269 0.23794
1.85000 0.26076 0.24553 0.26171
1.85417 0.28439 0.27082 0.28637
1.85833 0.30834 0.29747 0.31112
1.86250 0.33234 0.32443 0.33550
1.86667 0.35622 0.35093 0.35925
1.87083 0.37985 0.37654 0.38228
1.87500 0.40313 0.40113 0.40457
1.87917 0.42600 0.42471 0.42614
1.88333 0.44842 0.44735 0.44705
1.88750 0.47035 0.46910 0.46734
1.89167 0.49176 0.49003 0.48707
1.89583 0.51266 0.51016 0.50628
1.90000 0.54598 0.53822 0.52997
1.90417 0.57748 0.56826 0.55683
1.90833 0.60736 0.59753 0.58495
1.91250 0.63575 0.62519 0.61302
1.91667 0.66279 0.65113 0.64034
1.92083 0.68858 0.67559 0.66820
1.92500 0.71104 0.69748 0.69488
1.92917 0.73054 0.71674 0.71902
1.93333 0.74739 0.73354 0.74005
1.93750 0.76189 0.74804 0.75791
1.94167 0.77427 0.76038 0.77281
1.94583 0.78475 0.77071 0.78507
1.95000 0.79355 0.77919 0.79500
1.95417 0.80083 0.78600 0.80291
1.95833 0.80674 0.79131 0.80907
1.96250 0.81145 0.79529 0.81372
1.96667 0.81508 0.79811 0.81707
1.97083 0.81774 0.79990 0.81931
1.97500 0.81954 0.80081 0.82062
1.97917 0.82059 0.80096 0.82112
1.98333 0.82096 0.80046 0.82094
1.98750 0.82074 0.79941 0.82020
1.99167 0.82001 0.79789 0.81899
1.99583 0.81882 0.79598 0.81739
2.00000 0.81724 0.79376 0.81547
2.00417 0.81533 0.79127 0.81330
2.00833 0.81312 0.78858 0.81092
2.01250 0.81068 0.78574 0.80838
2.01667 0.80803 0.78278 0.80572
2.02083 0.80521 0.77975 0.80297
2.02500 0.80225 0.77667 0.80015
2.02917 0.79920 0.77357 0.79730
2.03333 0.79606 0.77048 0.79443
2.03750 0.79286 0.76741 0.79156
2.04167 0.78963 0.76438 0.78870
2.04583 0.78639 0.76141 0.78586
2.05000 0.78314 0.75850 0.78305
2.05417 0.77991 0.75567 0.78029
2.05833 0.77670 0.75291 0.77757
2.06250 0.77353 0.75024 0.77490
2.06667 0.77040 0.74765 0.77228
2.07083 0.76733 0.74516 0.76973
2.07500 0.76432 0.74275 0.76724
2.07917 0.76138 0.74043 0.76480
2.08333 0.75851 0.73820 0.76244
2.08750 0.75571 0.73606 0.76014
2.09167 0.75299 0.73401 0.75790
2.09583 0.75035 0.73204 0.75574
2.10000 0.74779 0.73015 0.75364
2.10417 0.74531 0.72835 0.75160
2.10833 0.74292 0.72662 0.74963
2.11250 0.74061 0.72497 0.74772
2.11667 0.73838 0.72339 0.74588
2.12083 0.73624 0.72188 0.74410
2.12500 0.73418 0.72043 0.74238
2.12917 0.73219 0.71905 0.74073
2.13333 0.73029 0.71774 0.73913
2.13750 0.70857 0.70553 0.72930
2.14167 0.68863 0.68904 0.71297
2.14583 0.67034 0.67215 0.69359
2.15000 0.65359 0.65623 0.67403
2.15417 0.63827 0.64159 0.65595
2.15833 0.62427 0.62823 0.64006
2.16250 0.61148 0.61602 0.62640
2.16667 0.59982 0.60483 0.61473
2.17083 0.58919 0.59456 0.60471
2.17500 0.57951 0.58512 0.59601
2.17917 0.57070 0.57642 0.58833
2.18333 0.56269 0.56840 0.58147
2.18750 0.55541 0.56102 0.57525
2.19167 0.54879 0.55422 0.56956
2.19583 0.54279 0.54796 0.56432
2.20000 0.53733 0.54220 0.55945
2.20417 0.53238 0.53691 0.55493
2.20833 0.52789 0.53205 0.55071
2.21250 0.52382 0.52760 0.54676
2.21667 0.52012 0.52351 0.54308
2.22083 0.51677 0.51976 0.53964
2.22500 0.51373 0.51632 0.53643
2.22917 0.51098 0.51317 0.53344
2.23333 0.50848 0.51028 0.53065
2.23750 0.50621 0.50764 0.52804
2.24167 0.50416 0.50521 0.52562
2.24583 0.50229 0.50298 0.52337
2.25000 0.50060 0.50094 0.52127
2.25417 0.49906 0.49906 0.51933
2.25833 0.49767 0.49800 0.51728
2.26250 0.49907 0.49778 0.51668
2.26667 0.50277 0.49913 0.51845
2.27083 0.50835 0.50264 0.52265
2.27500 0.51545 0.50844 0.52891
2.27917 0.52377 0.51628 0.53673
2.28333 0.53307 0.52572 0.54564
2.28750 0.54313 0.53628 0.55526
2.29167 0.55378 0.54751 0.56534
2.29583 0.56489 0.55906 0.57567
2.30000 0.57631 0.57066 0.58612
2.30417 0.58796 0.58214 0.59661
2.30833 0.59974 0.59338 0.60704
2.31250 0.61159 0.60432 0.61737
2.31667 0.62344 0.61490 0.62755
2.32083 0.63525 0.62510 0.63754
2.32500 0.64692 0.63490 0.64730
2.32917 0.65754 0.64430 0.65680
2.33333 0.66720 0.65330 0.66601
2.33750 0.67601 0.66188 0.67491
2.34167 0.68403 0.67006 0.68348
2.34583 0.70328 0.68506 0.69587
2.35000 0.72086 0.70223 0.71096
2.35417 0.73692 0.71921 0.72707
2.35833 0.75162 0.73522 0.74305
2.36250 0.76509 0.75008 0.75829
2.36667 0.77743 0.76381 0.77252
2.37083 0.78876 0.77648 0.78567
2.37500 0.79915 0.78817 0.79776
2.37917 0.80870 0.79898 0.80888
2.38333 0.81748 0.80899 0.81910
2.38750 0.82555 0.81827 0.82850
2.39167 0.83297 0.82689 0.83717
2.39583 0.83981 0.83489 0.84517
2.40000 0.84610 0.84234 0.85256
2.40417 0.85189 0.84926 0.85939
2.40833 0.85723 0.85569 0.86570
2.41250 0.86215 0.86168 0.87153
2.41667 0.86669 0.86725 0.87691
2.42083 0.87087 0.87242 0.88189
2.42500 0.87472 0.87723 0.88648
2.42917 0.87828 0.88169 0.89071
2.43333 0.88156 0.88584 0.89462
2.43750 0.88459 0.88969 0.89821
2.44167 0.88738 0.89326 0.90152
2.44583 0.88996 0.89657 0.90456
2.45000 0.89234 0.89964 0.90735
2.45417 0.89453 0.90248 0.90992
2.45833 0.89656 0.90512 0.91227
2.46250 0.89844 0.90756 0.91442
2.46667 0.90017 0.90982 0.91640
2.47083 0.90176 0.91190 0.91820
2.47500 0.90324 0.91384 0.91985
2.47917 0.90460 0.91562 0.92136
2.48333 0.90586 0.91728 0.92274
2.48750 0.90702 0.91880 0.92399
2.49167 0.90810 0.92021 0.92514
2.49583 0.90909 0.92152 0.92618
2.50000 0.91001 0.92272 0.92713
2.50417 0.91085 0.92383 0.92800
2.50833 0.91163 0.92485 0.92878
2.51250 0.91236 0.92580 0.92950
2.51667 0.91303 0.92667 0.93015
2.52083 0.91364 0.92748 0.93074
2.52500 0.91421 0.92809 0.93200
2.52917 0.91474 0.92848 0.93336
2.53333 0.91523 0.92864 0.93437
2.53750 0.91568 0.92862 0.93483
2.54167 0.91610 0.92844 0.93471
2.54583 0.91648 0.92814 0.93410
2.55000 0.91684 0.92775 0.93311
2.55417 0.91716 0.92729 0.93183
2.55833 0.91747 0.92678 0.93035
2.56250 0.91775 0.92626 0.92875
2.56667 0.91801 0.92572 0.92708
2.57083 0.91825 0.92520 0.92540
2.57500 0.91847 0.92469 0.92372
2.57917 0.91868 0.92420 0.92208
2.58333 0.91886 0.92374 0.92048
2.58750 0.91904 0.92331 0.91895
2.59167 0.91920 0.92291 0.91749
2.59583 0.91566 0.92024 0.91473
2.60000 0.91240 0.91671 0.91091
2.60417 0.90937 0.91311 0.90657
2.60833 0.90658 0.90969 0.90213
2.61250 0.90400 0.90651 0.89785
2.61667 0.90162 0.90357 0.89385
2.62083 0.89942 0.90084 0.89018
2.62500 0.89739 0.89832 0.88685
2.62917 0.89551 0.89598 0.88384
2.63333 0.89378 0.89382 0.88110
2.63750 0.89218 0.89181 0.87863
2.64167 0.89070 0.88995 0.87637
2.64583 0.88934 0.88822 0.87431
2.65000 0.88808 0.88662 0.87243
2.65417 0.88692 0.88514 0.87071
2.65833 0.88584 0.88376 0.86912
2.66250 0.88485 0.88249 0.86766
2.66667 0.88394 0.88130 0.86632
2.67083 0.88310 0.88021 0.86508
2.67500 0.88232 0.87919 0.86393
2.67917 0.88160 0.87825 0.86287
2.68333 0.88094 0.87737 0.86189
2.68750 0.88033 0.87656 0.86098
2.69167 0.90514 0.89139 0.87023
2.69583 0.92805 0.91341 0.88724
2.70000 0.94922 0.93731 0.90811
2.70417 0.96880 0.96070 0.93016
2.70833 0.98694 0.98259 0.95191
2.71250 1.00375 1.00263 0.97262
2.71667 1.01933 1.02078 0.99202
2.72083 1.03379 1.03712 1.01003
2.72500 1.04721 1.05184 1.02669
2.72917 1.05969 1.06511 1.04207
2.73333 1.07127 1.07710 1.05625
2.73750 1.08205 1.08798 1.06932
2.74167 1.09207 1.09789 1.08134
2.74583 1.10139 1.10694 1.09239
2.75000 1.11007 1.11524 1.10253
2.75417 1.11815 1.12288 1.11183
2.75833 1.12568 1.12993 1.12032
2.76250 1.13269 1.13644 1.12808
2.76667 1.13922 1.14248 1.13516
2.77083 1.14530 1.14808 1.14160
2.77500 1.15098 1.15328 1.14746
2.77917 1.15627 1.15811 1.15280
2.78333 1.16120 1.16260 1.15764
2.78750 1.16580 1.16678 1.16204
2.79167 1.17009 1.17067 1.16604
2.79583 1.17409 1.17428 1.16967
2.80000 1.17783 1.17658 1.17204
2.80417 1.17706 1.17420 1.17104
2.80833 1.17214 1.16702 1.16560
2.81250 1.16337 1.15556 1.15572
2.81667 1.15108 1.14048 1.14178
2.82083 1.13553 1.12260 1.12420
2.82500 1.11701 1.10270 1.10331
2.82917 1.09579 1.08137 1.07941
2.83333 1.07212 1.05888 1.05286
2.83750 1.04625 1.03518 1.02410
2.84167 1.01843 1.01009 0.99364
2.84583 0.98889 0.98344 0.96200
2.85000 0.95787 0.95512 0.92964
2.85417 0.92559 0.92518 0.89689
2.85833 0.89228 0.89370 0.86391
2.86250 0.85817 0.86087 0.83079
2.86667 0.82347 0.82689 0.79753
2.87083 0.78841 0.79199 0.76410
2.87500 0.75319 0.75643 0.73050
2.87917 0.71805 0.72048 0.69675
2.88333 0.68318 0.68443 0.66291
2.88750 0.64879 0.64859 0.62907
2.89167 0.61508 0.61328 0.59535
2.89583 0.58225 0.57879 0.56191
2.90000 0.55047 0.54542 0.52896
2.90417 0.51992 0.51343 0.49673
2.90833 0.49075 0.48305 0.46551
2.91250 0.46308 0.45446 0.43561
2.91667 0.43703 0.42780 0.40735
2.92083 0.41267 0.40314 0.38105
2.92500 0.39006 0.38052 0.35695
2.92917 0.36922 0.35993 0.33523
2.93333 0.35015 0.34132 0.31597
2.93750 0.33281 0.32461 0.29915
2.94167 0.31715 0.30970 0.28466
2.94583 0.30310 0.29647 0.27233
2.95000 0.29057 0.28479 0.26194
2.95417 0.27945 0.27452 0.25328
2.95833 0.26964 0.26554 0.24609
2.96250 0.26103 0.25770 0.24017
2.96667 0.25349 0.25089 0.23530
2.97083 0.24693 0.24499 0.23132
2.97500 0.24124 0.23989 0.22805
2.97917 0.23632 0.23550 0.22538
2.98333 0.23208 0.23171 0.22319
2.98750 0.22843 0.22846 0.22140
2.99167 0.22530 0.22567 0.21993
2.99583 0.22263 0.22328 0.21871
3.00000 0.21058 0.21634 0.21208
3.00417 0.20039 0.20726 0.20261
3.00833 0.19182 0.19806 0.19298
3.01250 0.18464 0.18971 0.18457
3.01667 0.17866 0.18247 0.17776
3.02083 0.17369 0.17633 0.17245
3.02500 0.16957 0.17119 0.16837
3.02917 0.16617 0.16691 0.16522
3.03333 0.16337 0.16339 0.16278
3.03750 0.16106 0.16052 0.16084
3.04167 0.15917 0.15820 0.15929
3.04583 0.15762 0.15634 0.15802
3.05000 0.15635 0.15487 0.15696
3.05417 0.15532 0.15371 0.15608
3.05833 0.15447 0.15281 0.15534
3.06250 0.15378 0.15211 0.15471
3.06667 0.15321 0.15157 0.15417
3.07083 0.15275 0.15116 0.15371
3.07500 0.15238 0.15085 0.15332
3.07917 0.15207 0.15062 0.15298
3.08333 0.15182 0.15045 0.15269
3.08750 0.15162 0.15032 0.15245
3.09167 0.15146 0.15022 0.15224
3.09583 0.15132 0.15016 0.15205
3.10000 0.15121 0.15011 0.15190
3.10417 0.15112 0.15008 0.15176
3.10833 0.15105 0.15005 0.15165
3.11250 0.15099 0.15004 0.15155
3.11667 0.15094 0.15003 0.15147
3.12083 0.15091 0.15002 0.15140
3.12500 0.15087 0.15002 0.15134
3.12917 0.15085 0.15002 0.15129
3.13333 0.15083 0.15003 0.15124
3.13750 0.15081 0.15003 0.15120
3.14167 0.15080 0.15003 0.15117
3.14583 0.15078 0.15003 0.15114
3.15000 0.15077 0.15004 0.15112
3.15417 0.15077 0.15004 0.15110
3.15833 0.15076 0.15004 0.15108
3.16250 0.15076 0.15005 0.15107
3.16667 0.15075 0.15005 0.15105
3.17083 0.15075 0.15005 0.15104
3.17500 0.15075 0.15454 0.15735
3.17917 0.16133 0.16392 0.17055
3.18333 0.17675 0.17709 0.18884
3.18750 0.19453 0.19295 0.20985
3.19167 0.21339 0.21066 0.23160
3.19583 0.23260 0.22954 0.25278
3.20000 0.25174 0.24899 0.27266
3.20417 0.27054 0.26845 0.29103
3.20833 0.28885 0.28748 0.30794
3.21250 0.30658 0.30577 0.32358
3.21667 0.32367 0.32319 0.33819
3.22083 0.34009 0.33970 0.35198
3.22500 0.35582 0.35536 0.36511
3.22917 0.37088 0.37024 0.37769
3.23333 0.38527 0.38441 0.38980
3.23750 0.39901 0.39794 0.40149
3.24167 0.41210 0.41086 0.41279
3.24583 0.42457 0.42323 0.42370
3.25000 0.43644 0.43507 0.43425
3.25417 0.44774 0.44641 0.44444
3.25833 0.45848 0.45727 0.45427
3.26250 0.46869 0.46766 0.46375
3.26667 0.47839 0.47761 0.47287
3.27083 0.48760 0.48712 0.48166
3.27500 0.49634 0.49621 0.49010
3.27917 0.50464 0.50488 0.49821
3.28333 0.51252 0.51316 0.50599
3.28750 0.51999 0.52105 0.51345
3.29167 0.52707 0.52855 0.52059
3.29583 0.53379 0.53569 0.52743
3.30000 0.54015 0.54246 0.53396
3.30417 0.54618 0.54889 0.54020
3.30833 0.55189 0.55498 0.54616
3.31250 0.55731 0.56075 0.55184
3.31667 0.57519 0.57346 0.56264
3.32083 0.59157 0.58948 0.57688
3.32500 0.60660 0.60616 0.59237
3.32917 0.62042 0.62223 0.60776
3.33333 0.63315 0.63721 0.62239
3.33750 0.64487 0.65094 0.63599
3.34167 0.65570 0.66341 0.64850
3.34583 0.66569 0.67471 0.65992
3.35000 0.67494 0.68493 0.67032
3.35417 0.68350 0.69417 0.67976
3.35833 0.69142 0.70252 0.68830
3.36250 0.69877 0.71008 0.69603
3.36667 0.70558 0.71694 0.70302
3.37083 0.71190 0.72316 0.70933
3.37500 0.71777 0.72881 0.71504
3.37917 0.72323 0.73395 0.72021
3.38333 0.72830 0.73863 0.72489
3.38750 0.73302 0.74168 0.72884
3.39167 0.73559 0.74285 0.73109
3.39583 0.73629 0.74248 0.73130
3.40000 0.73533 0.74093 0.72960
3.40417 0.73295 0.73848 0.72630
3.40833 0.72933 0.73529 0.72176
3.41250 0.72465 0.73146 0.71626
3.41667 0.71907 0.72702 0.71006
3.42083 0.71275 0.72200 0.70334
3.42500 0.70582 0.71645 0.69626
3.42917 0.69840 0.71039 0.68894
3.43333 0.69060 0.70387 0.68146
3.43750 0.68253 0.69692 0.67391
3.44167 0.67427 0.68961 0.66634
3.44583 0.66590 0.68200 0.65879
3.45000 0.65749 0.67416 0.65130
3.45417 0.64910 0.66614 0.64390
3.45833 0.64080 0.65801 0.63661
3.46250 0.63262 0.64983 0.62945
3.46667 0.62460 0.64166 0.62244
3.47083 0.61678 0.63355 0.61559
3.47500 0.60918 0.62554 0.60892
3.47917 0.60183 0.61768 0.60244
3.48333 0.59475 0.61000 0.59615
3.48750 0.58794 0.60253 0.59007
3.49167 0.58141 0.59530 0.58421
3.49583 0.57518 0.58832 0.57858
3.50000 0.56924 0.58161 0.57316
3.50417 0.56360 0.57519 0.56798
3.50833 0.55825 0.56906 0.56303
3.51250 0.55319 0.56321 0.55831
3.51667 0.54840 0.55767 0.55383
3.52083 0.54390 0.55241 0.54957
3.52500 0.53965 0.54744 0.54553
3.52917 0.53567 0.54275 0.54171
3.53333 0.53193 0.53834 0.53811
3.53750 0.52843 0.53419 0.53472
3.54167 0.52516 0.53031 0.53152
3.54583 0.52211 0.52666 0.52852
3.55000 0.51925 0.52325 0.52570
3.55417 0.51660 0.52007 0.52306
3.55833 0.51413 0.51710 0.52058
3.56250 0.51183 0.51433 0.51827
3.56667 0.50969 0.51176 0.51610
3.57083 0.50771 0.50936 0.51408
3.57500 0.50587 0.50714 0.51220
3.57917 0.50417 0.50507 0.51044
3.58333 0.50259 0.50315 0.50880
3.58750 0.50113 0.50138 0.50727
3.59167 0.49979 0.49973 0.50585
3.59583 0.49854 0.49821 0.50453
3.60000 0.49739 0.49680 0.50330
3.60417 0.49633 0.49550 0.50216
3.60833 0.49535 0.49429 0.50109
3.61250 0.49445 0.49318 0.50011
3.61667 0.49362 0.49215 0.49919
3.62083 0.49286 0.49121 0.49834
3.62500 0.49215 0.49033 0.49754
3.62917 0.49151 0.48953 0.49681
3.63333 0.49091 0.48878 0.49612
3.63750 0.49036 0.48810 0.49549
3.64167 0.48986 0.48747 0.49490
3.64583 0.48940 0.48689 0.49436
3.65000 0.48897 0.48635 0.49385
3.65417 0.48858 0.48586 0.49338
3.65833 0.48823 0.48540 0.49294
3.66250 0.48790 0.48499 0.49254
3.66667 0.48760 0.48460 0.49216
3.67083 0.48732 0.48425 0.49181
3.67500 0.51723 0.49780 0.50268
3.67917 0.54406 0.51903 0.51975
3.68333 0.56822 0.54293 0.53877
3.68750 0.59003 0.56678 0.55787
3.69167 0.60975 0.58912 0.57646
3.69583 0.62762 0.60926 0.59435
3.70000 0.64384 0.62702 0.61149
3.70417 0.65859 0.64254 0.62780
3.70833 0.67200 0.65611 0.64321
3.71250 0.68422 0.66859 0.65792
3.71667 0.69642 0.68036 0.67240
3.72083 0.70849 0.69164 0.68674
3.72500 0.72036 0.70255 0.70086
3.72917 0.73197 0.71319 0.71464
3.73333 0.74327 0.72362 0.72798
3.73750 0.75424 0.73386 0.74082
3.74167 0.76484 0.74391 0.75310
3.74583 0.77507 0.75377 0.76482
3.75000 0.78492 0.76342 0.77596
3.75417 0.79437 0.77283 0.78653
3.75833 0.80343 0.78199 0.79654
3.76250 0.81211 0.79088 0.80600
3.76667 0.82040 0.79948 0.81493
3.77083 0.82832 0.80778 0.82335
3.77500 0.83587 0.81577 0.83127
3.77917 0.84307 0.82345 0.83871
3.78333 0.84992 0.83082 0.84570
3.78750 0.85643 0.83788 0.85226
3.79167 0.86262 0.84464 0.85840
3.79583 0.86849 0.85109 0.86414
3.80000 0.87407 0.85725 0.86952
3.80417 0.87936 0.86312 0.87454
3.80833 0.88437 0.86871 0.87923
3.81250 0.88912 0.87404 0.88360
3.81667 0.89361 0.87910 0.88769
3.82083 0.89786 0.88392 0.89151
3.82500 0.90189 0.88850 0.89507
3.82917 0.90569 0.89286 0.89840
3.83333 0.90928 0.89699 0.90151
3.83750 0.91267 0.90092 0.90441
3.84167 0.91588 0.90465 0.90712
3.84583 0.91890 0.90819 0.90966
3.85000 0.92175 0.91155 0.91204
3.85417 0.92444 0.91473 0.91426
3.85833 0.92698 0.91776 0.91635
3.86250 0.92937 0.92063 0.91830
3.86667 0.93162 0.92335 0.92014
3.87083 0.93375 0.92593 0.92186
3.87500 0.93574 0.92838 0.92348
3.87917 0.93763 0.93070 0.92500
3.88333 0.93940 0.93290 0.92643
3.88750 0.93869 0.93439 0.92716
3.89167 0.93805 0.93536 0.92743
3.89583 0.93749 0.93600 0.92741
3.90000 0.93700 0.93644 0.92722
3.90417 0.93656 0.93676 0.92692
3.90833 0.93617 0.93701 0.92655
3.91250 0.93583 0.93720 0.92613
3.91667 0.93553 0.93735 0.92569
3.92083 0.93527 0.93748 0.92524
3.92500 0.93504 0.93757 0.92479
3.92917 0.93484 0.93765 0.92436
3.93333 0.93466 0.93770 0.92394
3.93750 0.93451 0.93774 0.92355
3.94167 0.93438 0.93776 0.92319
3.94583 0.93427 0.93778 0.92285
3.95000 0.93418 0.93778 0.92255
3.95417 0.93410 0.93778 0.92228
3.95833 0.93403 0.93778 0.92204
3.96250 0.93398 0.93777 0.92183
3.96667 0.93393 0.93776 0.92165
3.97083 0.93390 0.93775 0.92150
3.97500 0.93387 0.93774 0.92138
3.97917 0.93385 0.93773 0.92128
3.98333 0.93383 0.93772 0.92120
3.98750 0.93382 0.93771 0.92114
3.99167 0.93382 0.93770 0.92110
3.99583 0.93381 0.93769 0.92107
4.00000 0.93382 0.93768 0.92106
4.00417 0.93382 0.93768 0.92106
4.00833 0.93383 0.93767 0.92107
4.01250 0.93384 0.93766 0.92109
4.01667 0.93385 0.93766 0.92112
4.02083 0.93386 0.93766 0.92116
4.02500 0.93387 0.93765 0.92120
4.02917 0.93388 0.93765 0.92125
4.03333 0.93390 0.93765 0.92130
4.03750 0.93391 0.93764 0.92135
4.04167 0.93393 0.93764 0.92140
4.04583 0.93394 0.93764 0.92146
4.05000 0.93396 0.93764 0.92152
4.05417 0.93397 0.93764 0.92158
4.05833 0.93399 0.93783 0.92194
4.06250 0.93562 0.93873 0.92351
4.06667 0.93860 0.94052 0.92646
4.07083 0.94269 0.94323 0.93059
4.07500 0.94768 0.94683 0.93570
4.07917 0.95340 0.95127 0.94157
4.08333 0.95971 0.95647 0.94804
4.08750 0.96649 0.96235 0.95500
4.09167 0.97362 0.96880 0.96234
4.09583 0.98101 0.97571 0.96998
4.10000 0.98860 0.98300 0.97783
4.10417 0.99630 0.99056 0.98584
4.10833 1.00407 0.99832 0.99395
4.11250 1.01185 1.00621 1.00211
4.11667 1.01961 1.01417 1.01027
4.12083 1.02731 1.02214 1.01840
4.12500 1.03493 1.03008 1.02645
4.12917 1.04243 1.03795 1.03440
4.13333 1.04980 1.04573 1.04223
4.13750 1.05703 1.05337 1.04991
4.14167 1.06410 1.06087 1.05744
4.14583 1.07100 1.06820 1.06478
4.15000 1.07771 1.07536 1.07194
4.15417 1.08425 1.08231 1.07891
4.15833 1.09060 1.08907 1.08567
4.16250 1.09675 1.09561 1.09224
4.16667 1.10271 1.10195 1.09859
4.17083 1.10848 1.10806 1.10474
4.17500 1.11406 1.11396 1.11068
4.17917 1.11945 1.11964 1.11641
4.18333 1.12464 1.12510 1.12193
4.18750 1.12965 1.13035 1.12725
4.19167 1.13448 1.13539 1.13237
4.19583 1.13912 1.14022 1.13729
4.20000 1.14359 1.14485 1.14201
4.20417 1.14788 1.14929 1.14654
4.20833 1.15201 1.15353 1.15088
4.21250 1.15597 1.15759 1.15503
4.21667 1.15978 1.16147 1.15901
4.22083 1.16342 1.16518 1.16281
4.22500 1.10774 1.14257 1.14782
4.22917 1.05593 1.09898 1.11712
4.23333 1.00781 1.04836 1.07511
4.23750 0.96322 0.99849 1.02627
4.24167 0.92195 0.95177 0.97487
4.24583 0.88384 0.90853 0.92456
4.25000 0.84870 0.86869 0.87786
4.25417 0.81637 0.83220 0.83609
4.25833 0.78666 0.79902 0.79968
4.26250 0.75941 0.76911 0.76849
4.26667 0.73446 0.74233 0.74207
4.27083 0.71165 0.71849 0.71981
4.27500 0.69084 0.69733 0.70102
4.27917 0.67187 0.67854 0.68507
4.28333 0.65460 0.66182 0.67138
4.28750 0.63891 0.64692 0.65949
4.29167 0.62467 0.63357 0.64900
4.29583 0.61177 0.62157 0.63963
4.30000 0.60008 0.61074 0.63114
4.30417 0.58952 0.60094 0.62337
4.30833 0.57997 0.59205 0.61619
4.31250 0.57136 0.58396 0.60950
4.31667 0.56359 0.57658 0.60325
4.32083 0.55660 0.56986 0.59738
4.32500 0.55030 0.56371 0.59184
4.32917 0.54464 0.55809 0.58662
4.33333 0.53955 0.55294 0.58169
4.33750 0.53499 0.54823 0.57702
4.34167 0.53089 0.54392 0.57262
4.34583 0.52721 0.53997 0.56845
4.35000 0.52392 0.53634 0.56451
4.35417 0.52097 0.53301 0.56079
4.35833 0.51832 0.52996 0.55727
4.36250 0.51596 0.52715 0.55395
4.36667 0.51385 0.52457 0.55083
4.37083 0.51196 0.52220 0.54787
4.37500 0.51027 0.51959 0.54339
4.37917 0.50701 0.51631 0.53756
4.38333 0.50240 0.51199 0.53077
4.38750 0.49666 0.50651 0.52323
4.39167 0.48997 0.49994 0.51504
4.39583 0.48251 0.49247 0.50624
4.40000 0.47443 0.48436 0.49689
4.40417 0.46588 0.47582 0.48708
4.40833 0.45697 0.46703 0.47691
4.41250 0.44783 0.45812 0.46650
4.41667 0.43854 0.44916 0.45595
4.42083 0.42920 0.44017 0.44538
4.42500 0.41989 0.43116 0.43486
4.42917 0.41068 0.42215 0.42448
4.43333 0.40161 0.41314 0.41430
4.43750 0.39275 0.40413 0.40435
4.44167 0.38413 0.39517 0.39470
4.44583 0.37579 0.38627 0.38537
4.45000 0.36775 0.37750 0.37640
4.45417 0.36004 0.36889 0.36780
4.45833 0.35267 0.36050 0.35960
4.46250 0.34564 0.35237 0.35181
4.46667 0.33898 0.34456 0.34444
4.47083 0.33266 0.33709 0.33749
4.47500 0.32671 0.33000 0.33097
4.47917 0.32110 0.32330 0.32488
4.48333 0.31584 0.31703 0.31921
4.48750 0.31091 0.31117 0.31394
4.49167 0.30630 0.30573 0.30907
4.49583 0.30200 0.30070 0.30458
4.50000 0.29800 0.29608 0.30044
4.50417 0.29428 0.29185 0.29666
4.50833 0.29083 0.28799 0.29319
4.51250 0.28763 0.28447 0.29003
4.51667 0.28467 0.28129 0.28715
4.52083 0.28194 0.27841 0.28453
4.52500 0.27941 0.27581 0.28216
4.52917 0.27709 0.27348 0.28001
4.53333 0.27494 0.27138 0.27807
4.53750 0.27297 0.26951 0.27631
4.54167 0.27116 0.26783 0.27473
4.54583 0.26950 0.26634 0.27330
4.55000 0.26797 0.26500 0.27201
4.55417 0.26657 0.26382 0.27085
4.55833 0.26528 0.26277 0.26981
4.56250 0.26411 0.26183 0.26888
4.56667 0.26303 0.26101 0.26804
4.57083 0.26204 0.26028 0.26728
4.57500 0.26114 0.25963 0.26660
4.57917 0.26031 0.25906 0.26599
4.58333 0.25956 0.25855 0.26544
4.58750 0.25886 0.25811 0.26495
4.59167 0.25823 0.25772 0.26451
4.59583 0.25766 0.25737 0.26412
4.60000 0.25713 0.25707 0.26376
4.60417 0.25665 0.25680 0.26344
4.60833 0.25621 0.25611 0.26031
4.61250 0.25330 0.25382 0.25543
4.61667 0.24839 0.24920 0.24972
4.62083 0.24191 0.24217 0.24347
4.62500 0.23424 0.23313 0.23670
4.62917 0.22570 0.22272 0.22942
4.63333 0.21657 0.21161 0.22168
4.63750 0.20713 0.20038 0.21360
4.64167 0.21242 0.19644 0.21260
4.64583 0.21542 0.19635 0.21567
4.65000 0.21664 0.19742 0.21973
4.65417 0.21648 0.19829 0.22301
4.65833 0.21529 0.19842 0.22479
4.66250 0.21334 0.19772 0.22495
4.66667 0.21087 0.19632 0.22373
4.67083 0.20806 0.19441 0.22145
4.67500 0.20507 0.19219 0.21845
4.67917 0.20199 0.18983 0.21503
4.68333 0.19894 0.18746 0.21140
4.68750 0.19598 0.18516 0.20775
4.69167 0.19314 0.18301 0.20419
4.69583 0.19048 0.18103 0.20080
4.70000 0.18800 0.17924 0.19763
4.70417 0.18572 0.17765 0.19471
4.70833 0.18365 0.17624 0.19204
4.71250 0.18177 0.17500 0.18961
4.71667 0.18008 0.17392 0.18742
4.72083 0.17856 0.17299 0.18546
4.72500 0.17722 0.17218 0.18371
4.72917 0.17603 0.17148 0.18214
4.73333 0.17498 0.17089 0.18075
4.73750 0.17406 0.17038 0.17951
4.74167 0.17325 0.16994 0.17842
4.74583 0.17255 0.16956 0.17744
4.75000 0.16701 0.16682 0.17386
4.75417 0.16242 0.16303 0.16892
4.75833 0.15863 0.15913 0.16395
4.76250 0.15550 0.15557 0.15960
4.76667 0.15294 0.15445 0.16027
4.77083 0.15658 0.15690 0.16564
4.77500 0.16382 0.16270 0.17434
4.77917 0.17311 0.17103 0.18498
4.78333 0.18353 0.18105 0.19646
4.78750 0.19450 0.19209 0.20805
4.79167 0.20562 0.20363 0.21930
4.79583 0.21667 0.21530 0.22999
4.80000 0.22749 0.22684 0.24005
4.80417 0.23797 0.23807 0.24947
4.80833 0.24805 0.24888 0.25829
4.81250 0.25771 0.25919 0.26656
4.81667 0.26691 0.26898 0.27436
4.82083 0.27565 0.27822 0.28173
4.82500 0.28394 0.28693 0.28871
4.82917 0.29178 0.29513 0.29535
4.83333 0.29918 0.30283 0.30166
4.83750 0.30616 0.31008 0.30767
4.84167 0.31273 0.31689 0.31340
4.84583 0.31892 0.32328 0.31886
4.85000 0.32473 0.32929 0.32406
4.85417 0.33019 0.33492 0.32900
4.85833 0.33531 0.34022 0.33371
4.86250 0.34012 0.34518 0.33818
4.86667 0.34462 0.34983 0.34243
4.87083 0.34884 0.35419 0.34645
4.87500 0.35279 0.35827 0.35027
4.87917 0.35649 0.36208 0.35389
4.88333 0.35995 0.36565 0.35731
4.88750 0.36318 0.36897 0.36054
4.89167 0.36620 0.37208 0.36360
4.89583 0.36903 0.37498 0.36648
4.90000 0.37166 0.37767 0.36920
4.90417 0.37412 0.38018 0.37176
4.90833 0.37642 0.38252 0.37417
4.91250 0.37857 0.38468 0.37644
4.91667 0.38056 0.38670 0.37858
4.92083 0.38243 0.38857 0.38058
4.92500 0.38417 0.39030 0.38247
4.92917 0.38579 0.39190 0.38424
4.93333 0.38729 0.39339 0.38590
4.93750 0.38870 0.39476 0.38745
4.94167 0.39001 0.39603 0.38891
4.94583 0.39123 0.39720 0.39027
4.95000 0.39236 0.39829 0.39155
4.95417 0.39341 0.39929 0.39275
4.95833 0.39439 0.40021 0.39386
4.96250 0.39531 0.40106 0.39491
4.96667 0.37929 0.39360 0.38783
4.97083 0.36518 0.38245 0.37504
4.97500 0.35278 0.37075 0.36033
4.97917 0.34192 0.35978 0.34635
4.98333 0.33242 0.34994 0.33431
4.98750 0.32414 0.34128 0.32449
4.99167 0.31693 0.33374 0.31670
4.99583 0.31067 0.32719 0.31059
5.00000 0.30524 0.32153 0.30580
5.00417 0.30054 0.31662 0.30204
5.00833 0.29648 0.31238 0.29907
5.01250 0.29297 0.30871 0.29669
5.01667 0.28995 0.30552 0.29478
5.02083 0.28735 0.30275 0.29322
5.02500 0.28512 0.30032 0.29194
5.02917 0.28320 0.29820 0.29088
5.03333 0.28155 0.29629 0.28631
5.03750 0.27707 0.29288 0.27991
5.04167 0.27024 0.28662 0.27275
5.04583 0.26152 0.27702 0.26503
5.05000 0.25129 0.26435 0.25658
5.05417 0.23993 0.24946 0.24732
5.05833 0.22777 0.23344 0.23729
5.06250 0.21509 0.21727 0.22666
5.06667 0.20218 0.20163 0.21563
5.07083 0.18927 0.18687 0.20442
5.07500 0.17658 0.17310 0.19324
5.07917 0.16429 0.16035 0.18227
5.08333 0.15256 0.14860 0.17166
5.08750 0.14152 0.13786 0.16153
5.09167 0.13126 0.12810 0.15198
5.09583 0.12185 0.11928 0.14307
5.10000 0.11332 0.11139 0.13484
5.10417 0.10568 0.10437 0.12729
5.10833 0.09892 0.09819 0.12044
5.11250 0.09300 0.09278 0.11425
5.11667 0.08788 0.08808 0.10869
5.12083 0.08347 0.08404 0.10374
5.12500 0.07973 0.08057 0.09935
5.12917 0.07656 0.07763 0.09548
5.13333 0.07391 0.07513 0.09208
5.13750 0.07169 0.07304 0.08911
5.14167 0.06985 0.07128 0.08652
5.14583 0.06832 0.06982 0.08428
5.15000 0.06707 0.06860 0.08233
5.15417 0.06603 0.06759 0.08065
5.15833 0.09406 0.08021 0.09044
5.16250 0.11478 0.09713 0.10672
5.16667 0.13077 0.11386 0.12443
5.17083 0.14339 0.12866 0.14059
5.17500 0.15349 0.14109 0.15400
5.17917 0.16164 0.15125 0.16449
5.18333 0.16827 0.15947 0.17246
5.18750 0.17369 0.16610 0.17846
5.19167 0.17813 0.17148 0.18299
5.19583 0.18179 0.17591 0.18648
5.20000 0.18480 0.17961 0.18924
5.20417 0.18729 0.18275 0.19146
5.20833 0.18935 0.18545 0.19329
5.21250 0.19106 0.18779 0.19483
5.21667 0.19247 0.18983 0.19615
5.22083 0.19365 0.19160 0.19728
5.22500 0.19462 0.19312 0.19825
5.22917 0.19543 0.19444 0.19910
5.23333 0.19611 0.19556 0.19983
5.23750 0.19667 0.19650 0.20046
5.24167 0.19713 0.19730 0.20101
5.24583 0.19752 0.19796 0.20149
5.25000 0.19785 0.19851 0.20190
5.25417 0.19812 0.19896 0.20225
5.25833 0.19834 0.19932 0.20255
5.26250 0.19853 0.19962 0.20281
5.26667 0.19868 0.19985 0.20303
5.27083 0.19881 0.20004 0.20321
5.27500 0.19892 0.20018 0.20337
5.27917 0.19901 0.20030 0.20351
5.28333 0.19909 0.20038 0.20362
5.28750 0.19915 0.20045 0.20371
5.29167 0.19920 0.20050 0.20379
5.29583 0.19924 0.20054 0.20386
5.30000 0.19928 0.20057 0.20391
5.30417 0.19931 0.20059 0.20396
5.30833 0.19934 0.20060 0.20399
5.31250 0.19936 0.20061 0.20402
5.31667 0.19937 0.20062 0.20404
5.32083 0.19939 0.20062 0.20406
5.32500 0.19940 0.20062 0.20408
5.32917 0.19941 0.20062 0.20409
5.33333 0.19942 0.20062 0.20410
5.33750 0.19943 0.20062 0.20411
5.34167 0.19943 0.20062 0.20411
5.34583 0.19944 0.20061 0.20411
5.35000 0.19944 0.20061 0.20412
5.35417 0.19945 0.20061 0.20412
5.35833 0.19945 0.20061 0.20412
5.36250 0.19945 0.20060 0.20412
5.36667 0.19945 0.20060 0.20412
5.37083 0.19945 0.20060 0.20411
5.37500 0.19946 0.20060 0.20411
5.37917 0.19946 0.20060 0.20411
5.38333 0.19946 0.20060 0.20411
5.38750 0.19946 0.20059 0.20411
5.39167 0.19946 0.20059 0.20411
5.39583 0.19946 0.20059 0.20410
5.40000 0.19946 0.20059 0.20410
5.40417 0.16848 0.18602 0.18774
5.40833 0.14274 0.16517 0.16331
5.41250 0.12173 0.14402 0.13968
5.41667 0.10492 0.12492 0.12069
5.42083 0.09173 0.11072 0.11194
5.42500 0.09624 0.10592 0.11288
5.42917 0.10918 0.10993 0.12195
5.43333 0.12646 0.12121 0.13712
5.43750 0.14601 0.13807 0.15639
5.44167 0.16673 0.15884 0.17802
5.44583 0.18799 0.18204 0.20071
5.45000 0.20942 0.20651 0.22358
5.45417 0.23078 0.23136 0.24610
5.45833 0.25191 0.25592 0.26798
5.46250 0.27271 0.27975 0.28909
5.46667 0.29311 0.30263 0.30939
5.47083 0.31307 0.32450 0.32889
5.47500 0.33255 0.34541 0.34763
5.47917 0.35154 0.36543 0.36565
5.48333 0.37002 0.38459 0.38302
5.48750 0.38799 0.40294 0.39976
5.49167 0.40545 0.42051 0.41595
5.49583 0.42240 0.43733 0.43160
5.50000 0.43885 0.45342 0.44676
5.50417 0.45480 0.46882 0.46145
5.50833 0.47025 0.48355 0.47570
5.51250 0.48523 0.49765 0.48953
5.51667 0.49973 0.51112 0.50295
5.52083 0.51378 0.52400 0.51597
5.52500 0.52737 0.53630 0.52859
5.52917 0.54052 0.54803 0.54081
5.53333 0.55325 0.55922 0.55264
5.53750 0.56556 0.56987 0.56407
5.54167 0.57746 0.57999 0.57510
5.54583 0.58897 0.58960 0.58572
5.55000 0.60009 0.59871 0.59592
5.55417 0.61085 0.60733 0.60571
5.55833 0.62091 0.61547 0.61508
5.56250 0.63004 0.62315 0.62402
5.56667 0.63834 0.63039 0.63254
5.57083 0.64588 0.63720 0.64062
5.57500 0.65274 0.64360 0.64829
5.57917 0.65898 0.64960 0.65554
5.58333 0.66466 0.65523 0.66237
5.58750 0.66983 0.66049 0.66879
5.59167 0.67455 0.66542 0.67482
5.59583 0.67884 0.67003 0.68047
5.60000 0.68276 0.67433 0.68574
5.60417 0.68634 0.67834 0.69066
5.60833 0.68960 0.68208 0.69523
5.61250 0.69258 0.68557 0.69948
5.61667 0.69529 0.68882 0.70341
5.62083 0.69777 0.69184 0.70706
5.62500 0.70004 0.69466 0.71042
5.62917 0.70210 0.69727 0.71352
5.63333 0.70399 0.69971 0.71638
5.63750 0.70572 0.70197 0.71901
5.64167 0.76463 0.73808 0.74439
5.64583 0.81855 0.78978 0.78494
5.65000 0.86808 0.84536 0.83171
5.65417 0.91370 0.89969 0.87960
5.65833 0.95581 0.95077 0.92615
5.66250 0.99476 0.99782 0.97037
5.66667 1.03085 1.04059 1.01196
5.67083 1.06434 1.07909 1.05092
5.67500 1.09546 1.11347 1.08730
5.67917 1.12440 1.14393 1.12111
5.68333 1.15136 1.17075 1.15229
5.68750 1.17647 1.19422 1.18079
5.69167 1.19990 1.21467 1.20656
5.69583 1.22178 1.23241 1.22962
5.70000 1.24220 1.24778 1.25005
5.70417 1.26130 1.26107 1.26798
5.70833 1.27916 1.27258 1.28358
5.71250 1.29586 1.28257 1.29704
5.71667 1.31150 1.29125 1.30855
5.72083 1.32615 1.29883 1.31830
5.72500 1.33987 1.30548 1.32650
5.72917 1.35273 1.31133 1.33331
5.73333 1.36000 1.31650 1.33890
5.73750 1.36000 1.32109 1.34344
5.74167 1.36000 1.32518 1.34706
5.74583 1.36000 1.32883 1.34991
5.75000 1.36000 1.33210 1.35209
5.75417 1.36000 1.33503 1.35372
5.75833 1.36000 1.33767 1.35490
5.76250 1.36000 1.34004 1.35570
5.76667 1.36000 1.34362 1.35745
5.77083 1.36000 1.34671 1.35794
5.77500 1.36000 1.34873 1.35625
5.77917 1.36000 1.34905 1.35239
5.78333 1.35664 1.34716 1.34662
5.78750 1.35496 1.34448 1.34085
5.79167 1.34984 1.34016 1.33449
5.79583 1.34156 1.33335 1.32681
5.80000 1.33039 1.32348 1.31727
5.80417 1.31659 1.31034 1.30562
5.80833 1.30041 1.29404 1.29174
5.81250 1.28207 1.27499 1.27567
5.81667 1.26180 1.25370 1.25750
5.82083 1.23984 1.23070 1.23737
5.82500 1.21640 1.20643 1.21548
5.82917 1.19168 1.18124 1.19206
5.83333 1.16590 1.15535 1.16741
5.83750 1.13924 1.12892 1.14181
5.84167 1.11190 1.10206 1.11557
5.84583 1.08406 1.07485 1.08895
5.85000 1.05591 1.04737 1.06214
5.85417 1.02761 1.01972 1.03531
5.85833 0.99933 0.99198 1.00857
5.86250 0.97122 0.96428 0.98198
5.86667 0.94344 0.93675 0.95560
5.87083 0.91611 0.90953 0.92944
5.87500 0.88936 0.88277 0.90353
5.87917 0.86330 0.85660 0.87788
5.88333 0.83803 0.83117 0.85255
5.88750 0.81364 0.80661 0.82756
5.89167 0.79019 0.78303 0.80299
5.89583 0.76775 0.76050 0.77893
5.90000 0.74637 0.73911 0.75547
5.90417 0.72606 0.71532 0.73044
5.90833 0.70216 0.68942 0.70273
5.91250 0.67502 0.66193 0.67206
5.91667 0.64493 0.63324 0.63884
5.92083 0.61220 0.60369 0.60384
5.92500 0.57710 0.57362 0.56788
5.92917 0.53989 0.54341 0.53183
5.93333 0.50005 0.51346 0.49646
5.93750 0.46802 0.48417 0.46249
5.94167 0.43492 0.45596 0.43053
5.94583 0.41045 0.42918 0.40106
5.95000 0.38365 0.40414 0.37440
5.95417 0.36499 0.38105 0.35069
5.95833 0.34349 0.36004 0.32994
5.96250 0.32967 0.34115 0.31203
5.96667 0.31251 0.32434 0.29676
5.97083 0.30262 0.30954 0.28386
5.97500 0.28895 0.29661 0.27305
5.97917 0.28217 0.28539 0.26406
5.98333 0.27125 0.27572 0.25662
5.98750 0.26689 0.26743 0.25048
5.99167 0.25809 0.26034 0.24542
5.99583 0.25559 0.25431 0.24127
6.00000 0.24839 0.24919 0.23786
6.00417 0.24729 0.24486 0.23506
6.00833 0.24129 0.24120 0.23276
6.01250 0.24123 0.23811 0.23086
6.01667 0.23611 0.23550 0.22930
6.02083 0.23682 0.23331 0.22802
6.02500 0.23236 0.23146 0.22695
6.02917 0.23364 0.22991 0.22607
6.03333 0.22965 0.22861 0.22534
6.03750 0.23133 0.22751 0.22473
6.04167 0.22770 0.22659 0.22423
6.04583 0.22967 0.22582 0.22380
6.05000 0.22629 0.22517 0.22345
6.05417 0.22848 0.22462 0.22315
6.05833 0.22528 0.22416 0.22290
6.06250 0.22762 0.22378 0.22269
6.06667 0.22455 0.22346 0.22251
6.07083 0.22700 0.22319 0.22236
6.07500 0.22402 0.22296 0.22224
6.07917 0.22656 0.22277 0.22213
6.08333 0.22365 0.22261 0.22204
6.08750 0.22624 0.22248 0.22196
6.09167 0.22338 0.22236 0.22190
6.09583 0.22602 0.22227 0.22184
6.10000 0.22319 0.22219 0.22179
6.10417 0.22585 0.22212 0.22175
6.10833 0.22305 0.22207 0.22172
6.11250 0.22574 0.22202 0.22169
6.11667 0.22295 0.22198 0.22166
6.12083 0.22565 0.22195 0.22164
6.12500 0.22288 0.22192 0.22162
6.12917 0.22559 0.22190 0.22161
6.13333 0.22283 0.22188 0.22159
6.13750 0.22555 0.22186 0.22158
6.14167 0.22279 0.22185 0.22157
6.14583 0.22552 0.22183 0.22156
6.15000 0.22276 0.22182 0.22155
6.15417 0.22549 0.22182 0.22155
6.15833 0.22274 0.22181 0.22154
6.16250 0.22548 0.22180 0.22154
6.16667 0.22273 0.22180 0.22153
6.17083 0.22547 0.22179 0.22153
6.17500 0.22272 0.22179 0.22153
6.17917 0.16882 0.19461 0.19395
6.18333 0.11871 0.15626 0.15313
6.18750 0.08329 0.11909 0.11456
6.19167 0.05092 0.08740 0.08474
6.19583 0.03275 0.06142 0.06394
6.20000 0.01599 0.04046 0.05014
6.20417 0.01221 0.02411 0.04113
6.20833 0.00568 0.01807 0.04381
6.21250 0.04115 0.02504 0.05609
6.21667 0.06954 0.04107 0.07529
6.22083 0.09725 0.06340 0.09898
6.22500 0.12439 0.09008 0.12520
6.22917 0.15095 0.11944 0.15244
6.23333 0.17687 0.15009 0.17964
6.23750 0.20212 0.18102 0.20615
6.24167 0.22668 0.21153 0.23162
6.24583 0.25055 0.24112 0.25593
6.25000 0.27371 0.26935 0.27908
6.25417 0.29618 0.29594 0.30114
6.25833 0.31796 0.32083 0.32219
6.26250 0.33906 0.34419 0.34233
6.26667 0.35948 0.36624 0.36163
6.27083 0.37926 0.38720 0.38017
6.27500 0.39839 0.40722 0.39803
6.27917 0.41689 0.42638 0.41527
6.28333 0.43479 0.44474 0.43193
6.28750 0.45208 0.46236 0.44807
6.29167 0.46880 0.47925 0.46372
6.29583 0.48496 0.49546 0.47891
6.30000 0.50057 0.51101 0.49368
6.30417 0.51565 0.52593 0.50804
6.30833 0.53022 0.54023 0.52201
6.31250 0.54428 0.55394 0.53560
6.31667 0.55786 0.56706 0.54881
6.32083 0.57097 0.57962 0.56165
6.32500 0.58363 0.59162 0.57413
6.32917 0.59584 0.60307 0.58623
6.33333 0.60763 0.61399 0.59795
6.33750 0.61901 0.62438 0.60929
6.34167 0.62998 0.63426 0.62023
6.34583 0.64057 0.64363 0.63078
6.35000 0.65078 0.65252 0.64092
6.35417 0.66063 0.66094 0.65065
6.35833 0.67013 0.66890 0.65996
6.36250 0.67929 0.67642 0.66885
6.36667 0.68812 0.68351 0.67732
6.37083 0.69664 0.69020 0.68536
6.37500 0.70477 0.69650 0.69297
6.37917 0.71220 0.70243 0.70017
6.38333 0.71898 0.70801 0.70695
6.38750 0.72519 0.71325 0.71333
6.39167 0.73086 0.71818 0.71931
6.39583 0.73606 0.72280 0.72491
6.40000 0.74081 0.72714 0.73014
6.40417 0.74516 0.73121 0.73501
6.40833 0.74915 0.73503 0.73954
6.41250 0.75280 0.73860 0.74375
6.41667 0.75614 0.74196 0.74764
6.42083 0.75921 0.74510 0.75124
6.42500 0.76202 0.74804 0.75457
6.42917 0.76460 0.75079 0.75764
6.43333 0.76696 0.75337 0.76046
6.43750 0.76913 0.75578 0.76306
6.44167 0.77111 0.75804 0.76545
6.44583 0.77294 0.76015 0.76764
6.45000 0.77461 0.76213 0.76965
6.45417 0.77615 0.76398 0.77150
6.45833 0.77755 0.76571 0.77318
6.46250 0.77885 0.76732 0.77473
6.46667 0.82026 0.79326 0.79220
6.47083 0.85832 0.83060 0.82100
6.47500 0.89336 0.87104 0.85489
6.47917 0.92569 0.91081 0.88995
6.48333 0.95556 0.94828 0.92421
6.48750 0.98320 0.98284 0.95677
6.49167 1.00880 1.01431 0.98733
6.49583 1.03253 1.04280 1.01588
6.50000 1.05457 1.06852 1.04247
6.50417 1.07504 1.09173 1.06720
6.50833 1.09407 1.11268 1.09015
6.51250 1.11177 1.13160 1.11137
6.51667 1.12826 1.14872 1.13092
6.52083 1.14361 1.16421 1.14885
6.52500 1.15792 1.17825 1.16522
6.52917 1.17126 1.19004 1.18053
6.53333 1.17981 1.19735 1.19212
6.53750 1.18393 1.20041 1.19853
6.54167 1.18398 1.19946 1.19962
6.54583 1.18029 1.19466 1.19584
6.55000 1.17315 1.18618 1.18778
6.55417 1.16286 1.17436 1.17601
6.55833 1.14969 1.15963 1.16099
6.56250 1.13392 1.14250 1.14310
6.56667 1.11579 1.12338 1.12271
6.57083 1.09555 1.10253 1.10018
6.57500 1.07344 1.08013 1.07591
6.57917 1.04968 1.05627 1.05031
6.58333 1.02450 1.03105 1.02380
6.58750 0.99812 1.00462 0.99676
6.59167 0.97074 0.97711 0.96947
6.59583 0.94257 0.94868 0.94214
6.60000 0.91380 0.91952 0.91484
6.60417 0.88464 0.88981 0.88762
6.60833 0.85526 0.85973 0.86043
6.61250 0.82584 0.82949 0.83321
6.61667 0.79657 0.79927 0.80590
6.62083 0.76759 0.76929 0.77847
6.62500 0.73907 0.73973 0.75088
6.62917 0.71115 0.71077 0.72318
6.63333 0.68397 0.68261 0.69541
6.63750 0.65763 0.65537 0.66771
6.64167 0.63224 0.62922 0.64023
6.64583 0.60791 0.60425 0.61317
6.65000 0.58469 0.57706 0.58247
6.65417 0.55815 0.54784 0.54829
6.65833 0.52862 0.51726 0.51188
6.66250 0.49639 0.48594 0.47446
6.66667 0.46171 0.45438 0.43707
6.67083 0.42474 0.42297 0.40051
6.67500 0.38518 0.39210 0.36551
6.67917 0.34488 0.36216 0.33267
6.68333 0.31284 0.33354 0.30249
6.68750 0.28143 0.30663 0.27531
6.69167 0.25763 0.28174 0.25130
6.69583 0.23373 0.25913 0.23048
6.70000 0.21675 0.23890 0.21271
6.70417 0.19894 0.22108 0.19775
6.70833 0.18740 0.20559 0.18532
6.71250 0.17433 0.19229 0.17509
6.71667 0.16691 0.18097 0.16673
6.72083 0.15738 0.17144 0.15994
6.72500 0.15298 0.16346 0.15444
6.72917 0.14597 0.15682 0.15001
6.73333 0.14371 0.15132 0.14644
6.73750 0.13844 0.14679 0.14356
6.74167 0.13762 0.14307 0.14124
6.74583 0.13353 0.14002 0.13936
6.75000 0.13368 0.13752 0.13785
6.75417 0.13037 0.13547 0.13662
6.75833 0.13115 0.13381 0.13562
6.76250 0.12834 0.13245 0.13481
6.76667 0.12953 0.13134 0.13415
6.77083 0.12705 0.13043 0.13360
6.77500 0.12850 0.12970 0.13316
6.77917 0.12622 0.12910 0.13279
6.78333 0.12784 0.12861 0.13249
6.78750 0.12570 0.12821 0.13224
6.79167 0.12743 0.12788 0.13203
6.79583 0.12537 0.12762 0.13186
6.80000 0.12716 0.12740 0.13172
6.80417 0.12516 0.12723 0.13160
6.80833 0.12700 0.12708 0.13150
6.81250 0.12503 0.12697 0.13141
6.81667 0.12689 0.12687 0.13134
6.82083 0.12494 0.12679 0.13128
6.82500 0.12682 0.12673 0.13123
6.82917 0.12489 0.12668 0.13119
6.83333 0.08535 0.10871 0.11006
6.83750 0.05126 0.08345 0.08228
6.84167 0.03014 0.05873 0.05898
6.84583 0.01325 0.03741 0.04292
6.85000 0.00827 0.02002 0.03296
6.85417 0.00337 0.00660 0.02711
6.85833 0.00667 -0.00280 0.02378
6.86250 0.00312 -0.00839 0.02190
6.86667 0.00674 -0.01080 0.02083
6.87083 0.00312 -0.01088 0.02022
6.87500 0.00674 -0.00951 0.01984
6.87917 0.00312 -0.00583 0.02262
6.88333 0.02244 0.00121 0.02714
6.88750 0.03203 0.01014 0.03233
6.89167 0.03993 0.01952 0.03756
6.89583 0.04662 0.02849 0.04255
6.90000 0.05236 0.03660 0.04719
6.90417 0.05730 0.04372 0.05144
6.90833 0.06156 0.04984 0.05532
6.91250 0.06524 0.05505 0.05885
6.91667 0.06841 0.05948 0.06207
6.92083 0.07116 0.06323 0.06499
6.92500 0.11184 0.08527 0.08425
6.92917 0.14302 0.11341 0.11321
6.93333 0.16811 0.14136 0.14434
6.93750 0.18880 0.16658 0.17307
6.94167 0.20612 0.18832 0.19742
6.94583 0.22077 0.20672 0.21714
6.95000 0.23324 0.22229 0.23286
6.95417 0.24393 0.23562 0.24542
6.95833 0.25312 0.24717 0.25560
6.96250 0.26105 0.25730 0.26400
6.96667 0.26791 0.26621 0.27106
6.97083 0.27386 0.27404 0.27707
6.97500 0.27902 0.28087 0.28227
6.97917 0.28351 0.28677 0.28680
6.98333 0.28742 0.29183 0.29077
6.98750 0.29083 0.29611 0.29428
6.99167 0.29381 0.29972 0.29737
6.99583 0.29640 0.30273 0.30011
7.00000 0.29866 0.30523 0.30254
7.00417 0.30064 0.30729 0.30470
7.00833 0.30237 0.30898 0.30661
7.01250 0.30545 0.31118 0.30910
7.01667 0.30813 0.31358 0.31186
7.02083 0.31047 0.31587 0.31454
7.02500 0.31251 0.31793 0.31699
7.02917 0.31429 0.31971 0.31914
7.03333 0.31585 0.32123 0.32099
7.03750 0.31720 0.32251 0.32257
7.04167 0.31839 0.32359 0.32392
7.04583 0.31943 0.32449 0.32508
7.05000 0.32033 0.32523 0.32607
7.05417 0.32112 0.32585 0.32693
7.05833 0.32181 0.32635 0.32766
7.06250 0.32242 0.32677 0.32830
7.06667 0.32295 0.32711 0.32885
7.07083 0.32341 0.32738 0.32933
7.07500 0.32381 0.32761 0.32975
7.07917 0.32417 0.32779 0.33011
7.08333 0.32447 0.32795 0.33042
7.08750 0.32474 0.32807 0.33070
7.09167 0.32498 0.32817 0.33094
7.09583 0.32519 0.32826 0.33114
7.10000 0.32537 0.32833 0.33132
7.10417 0.32553 0.32839 0.33148
7.10833 0.32566 0.32844 0.33162
7.11250 0.32578 0.32848 0.33174
7.11667 0.32589 0.32852 0.33184
7.12083 0.32598 0.32855 0.33193
7.12500 0.32606 0.32857 0.33201
7.12917 0.32613 0.32859 0.33208
7.13333 0.33154 0.33134 0.33472
7.13750 0.33626 0.33561 0.33882
7.14167 0.34039 0.34029 0.34326
7.14583 0.34401 0.34479 0.34745
7.15000 0.34717 0.34887 0.35114
7.15417 0.34995 0.35245 0.35432
7.15833 0.35238 0.35553 0.35700
7.16250 0.35452 0.35815 0.35927
7.16667 0.35640 0.36034 0.36118
7.17083 0.35805 0.36218 0.36279
7.17500 0.35949 0.36370 0.36416
7.17917 0.36077 0.36495 0.36532
7.18333 0.36189 0.36599 0.36631
7.18750 0.36287 0.36684 0.36715
7.19167 0.36374 0.36754 0.36787
7.19583 0.36450 0.36812 0.36849
7.20000 0.36517 0.36860 0.36902
7.20417 0.36576 0.36900 0.36947
7.20833 0.36627 0.36934 0.36986
7.21250 0.36673 0.36962 0.37019
7.21667 0.36713 0.37605 0.37183
7.22083 0.37672 0.38777 0.37864
7.22500 0.39183 0.40385 0.39111
7.22917 0.41043 0.42337 0.40795
7.23333 0.43123 0.44510 0.42771
7.23750 0.45341 0.46780 0.44931
7.24167 0.47636 0.49057 0.47213
7.24583 0.49969 0.51298 0.49576
7.25000 0.52310 0.53489 0.51993
7.25417 0.54638 0.55633 0.54435
7.25833 0.56937 0.57735 0.56873
7.26250 0.59196 0.59800 0.59281
7.26667 0.61407 0.61830 0.61635
7.27083 0.63565 0.63828 0.63916
7.27500 0.63980 0.64763 0.65509
7.27917 0.64486 0.65070 0.66539
7.28333 0.65067 0.65194 0.67197
7.28750 0.65705 0.65374 0.67643
7.29167 0.66389 0.65698 0.67993
7.29583 0.67107 0.66174 0.68322
7.30000 0.67850 0.66782 0.68673
7.30417 0.68611 0.67491 0.69070
7.30833 0.69381 0.68272 0.69520
7.31250 0.70156 0.69100 0.70023
7.31667 0.70932 0.69955 0.70574
7.32083 0.71704 0.70822 0.71164
7.32500 0.72468 0.71691 0.71786
7.32917 0.73223 0.72552 0.72431
7.33333 0.73965 0.73399 0.73092
7.33750 0.74694 0.74229 0.73764
7.34167 0.75407 0.75039 0.74439
7.34583 0.76104 0.75826 0.75115
7.35000 0.76784 0.76589 0.75787
7.35417 0.77445 0.77326 0.76452
7.35833 0.78088 0.78039 0.77109
7.36250 0.78712 0.78726 0.77754
7.36667 0.79317 0.79388 0.78387
7.37083 0.79903 0.80025 0.79006
7.37500 0.80470 0.80638 0.79611
7.37917 0.81018 0.81227 0.80200
7.38333 0.81547 0.81792 0.80773
7.38750 0.82057 0.82336 0.81330
7.39167 0.82549 0.82857 0.81871
7.39583 0.83024 0.83358 0.82395
7.40000 0.83481 0.83838 0.82902
7.40417 0.83920 0.84300 0.83393
7.40833 0.84343 0.84663 0.83849
7.41250 0.84507 0.84810 0.84137
7.41667 0.84440 0.84739 0.84186
7.42083 0.84167 0.84478 0.83987
7.42500 0.83712 0.84057 0.83568
7.42917 0.83096 0.83499 0.82963
7.43333 0.82340 0.82824 0.82207
7.43750 0.81462 0.82047 0.81332
7.44167 0.80481 0.81183 0.80363
7.44583 0.79412 0.80241 0.79320
7.45000 0.78270 0.79230 0.78222
7.45417 0.77069 0.78159 0.77083
7.45833 0.75822 0.77036 0.75915
7.46250 0.74541 0.75867 0.74726
7.46667 0.73236 0.74660 0.73523
7.47083 0.71919 0.73424 0.72313
7.47500 0.70596 0.72164 0.71099
7.47917 0.69277 0.70890 0.69885
7.48333 0.67969 0.69607 0.68675
7.48750 0.66678 0.68324 0.67470
7.49167 0.65410 0.67046 0.66275
7.49583 0.64169 0.65781 0.65092
7.50000 0.62961 0.64533 0.63925
7.50417 0.61788 0.63309 0.62776
7.50833 0.60653 0.62113 0.61649
7.51250 0.59559 0.61209 0.60508
7.51667 0.58914 0.60579 0.59619
7.52083 0.58637 0.60194 0.59106
7.52500 0.58657 0.60040 0.58973
7.52917 0.58918 0.60100 0.59165
7.53333 0.59375 0.60348 0.59620
7.53750 0.59988 0.60760 0.60277
7.54167 0.64221 0.63089 0.62388
7.54583 0.68231 0.66244 0.65485
7.55000 0.72037 0.69613 0.69048
7.55417 0.75655 0.72989 0.72771
7.55833 0.79099 0.76313 0.76484
7.56250 0.82380 0.79571 0.80091
7.56667 0.85509 0.82762 0.83542
7.57083 0.88495 0.85889 0.86815
7.57500 0.91348 0.88951 0.89909
7.57917 0.94073 0.91946 0.92837
7.58333 0.96679 0.94869 0.95618
7.58750 0.99171 0.97714 0.98269
7.59167 1.01555 1.00474 1.00806
7.59583 1.03838 1.03138 1.03237
7.60000 1.06023 1.05699 1.05570
7.60417 1.08115 1.08148 1.07807
7.60833 1.10119 1.10476 1.09948
7.61250 1.12039 1.12677 1.11991
7.61667 1.13879 1.14744 1.13933
7.62083 1.15642 1.16674 1.15772
7.62500 1.17332 1.18466 1.17505
7.62917 1.18952 1.20119 1.19132
7.63333 1.20504 1.21635 1.20651
7.63750 1.21993 1.23020 1.22064
7.64167 1.23420 1.24278 1.23371
7.64583 1.24788 1.25418 1.24576
7.65000 1.26100 1.26447 1.25682
7.65417 1.27358 1.27373 1.26693
7.65833 1.28565 1.28206 1.27614
7.66250 1.29721 1.28954 1.28450
7.66667 1.30831 1.29625 1.29206
7.67083 1.31894 1.30226 1.29888
7.67500 1.32914 1.30765 1.30501
7.67917 1.33892 1.31249 1.31052
7.68333 1.34830 1.31683 1.31545
7.68750 1.35730 1.32073 1.31985
7.69167 1.36000 1.32423 1.32377
7.69583 1.36000 1.32738 1.32727
7.70000 1.36000 1.33021 1.33038
7.70417 1.36000 1.33276 1.33314
7.70833 1.36000 1.33506 1.33559
7.71250 1.36000 1.33713 1.33777
7.71667 1.36000 1.33900 1.33969
7.72083 1.36000 1.34069 1.34140
7.72500 1.36000 1.34221 1.34291
7.72917 1.36000 1.34359 1.34425
7.73333 1.36000 1.34483 1.34543
7.73750 1.36000 1.34596 1.34648
7.74167 1.36000 1.34698 1.34740
7.74583 1.36000 1.34790 1.34822
7.75000 1.36000 1.34873 1.34893
7.75417 1.36000 1.35101 1.35006
7.75833 1.36000 1.35226 1.34974
7.76250 1.36000 1.35196 1.34752
7.76667 1.35893 1.34981 1.34346
7.77083 1.35423 1.34542 1.33768
7.77500 1.34618 1.33838 1.33017
7.77917 1.33507 1.32834 1.32081
7.78333 1.32116 1.31512 1.30945
7.78750 1.30471 1.29871 1.29590
7.79167 1.28598 1.27931 1.28007
7.79583 1.26519 1.25734 1.26190
7.80000 1.24260 1.23329 1.24149
7.80417 1.21842 1.20771 1.21901
7.80833 1.19289 1.18103 1.19475
7.81250 1.16622 1.15359 1.16907
7.81667 1.13863 1.12561 1.14233
7.82083 1.11033 1.09726 1.11484
7.82500 1.08153 1.06862 1.08691
7.82917 1.05241 1.03980 1.05876
7.83333 1.02317 1.01089 1.03056
7.83750 0.99400 0.98201 1.00244
7.84167 0.96507 0.95328 0.97450
7.84583 0.93654 0.92582 0.94643
7.85000 0.92055 0.90203 0.92728
7.85417 0.91354 0.88551 0.91832
7.85833 0.91334 0.87781 0.91746
7.86250 0.91843 0.87793 0.92236
7.86667 0.92768 0.88380 0.93134
7.87083 0.94024 0.89382 0.94325
7.87500 0.95542 0.90712 0.95736
7.87917 0.97268 0.92323 0.97317
7.88333 0.99156 0.94177 0.99035
7.88750 1.01171 0.96240 1.00866
7.89167 1.03282 0.98475 1.02791
7.89583 1.05467 1.00844 1.04795
7.90000 1.07703 1.03310 1.06858
7.90417 1.09973 1.05831 1.08963
7.90833 1.12020 1.08330 1.11030
7.91250 1.14093 1.10780 1.13064
7.91667 1.16180 1.13152 1.15070
7.92083 1.18272 1.15419 1.17039
7.92500 1.20361 1.17558 1.18957
7.92917 1.22440 1.19553 1.20807
7.93333 1.24503 1.21393 1.22572
7.93750 1.26546 1.23076 1.24234
7.94167 1.28565 1.24605 1.25781
7.94583 1.30556 1.25985 1.27204
7.95000 1.32517 1.27226 1.28495
7.95417 1.34445 1.28339 1.29651
7.95833 1.36000 1.29333 1.30674
7.96250 1.36000 1.30222 1.31564
7.96667 1.36000 1.31014 1.32328
7.97083 1.36000 1.31720 1.32972
7.97500 1.36000 1.32350 1.33503
7.97917 1.36000 1.32910 1.33932
7.98333 1.36000 1.33410 1.34269
7.98750 1.36000 1.33855 1.34522
7.99167 1.36000 1.34250 1.34703
7.99583 1.36000 1.34603 1.34821
8.00000 1.36000 1.34916 1.34887
8.00417 1.36000 1.35195 1.34909
8.00833 1.36000 1.35443 1.34897
8.01250 1.36000 1.35664 1.34857
8.01667 1.36000 1.35859 1.34797
8.02083 1.36000 1.36033 1.34724
8.02500 1.36000 1.36188 1.34643
8.02917 1.36000 1.36325 1.34557
8.03333 1.36000 1.36446 1.34471
8.03750 1.36000 1.36554 1.34386
8.04167 1.36000 1.36650 1.34306
8.04583 1.36000 1.36734 1.34231
8.05000 1.36000 1.36810 1.34162
8.05417 1.36000 1.36876 1.34100
8.05833 1.36000 1.36935 1.34044
8.06250 1.36000 1.36987 1.33994
8.06667 1.35007 1.36550 1.33307
8.07083 1.34075 1.35723 1.32223
8.07500 1.33202 1.34730 1.30991
8.07917 1.32383 1.33712 1.29783
8.08333 1.31616 1.32732 1.28705
8.08750 1.30898 1.31814 1.27815
8.09167 1.30225 1.30962 1.27134
8.09583 1.29594 1.30175 1.26652
8.10000 1.29004 1.29450 1.26337
8.10417 1.28452 1.28784 1.26140
8.10833 1.27934 1.28173 1.26003
8.11250 1.27450 1.27613 1.25877
8.11667 1.26997 1.27100 1.25727
8.12083 1.26573 1.26630 1.25534
8.12500 1.26177 1.26201 1.25296
8.12917 1.25806 1.25808 1.25022
8.13333 1.25459 1.25448 1.24724
8.13750 1.25134 1.25120 1.24417
8.14167 1.24831 1.24819 1.24110
8.14583 1.24547 1.24544 1.23812
8.15000 1.24281 1.24293 1.23528
8.15417 1.24033 1.24064 1.23263
8.15833 1.23801 1.23854 1.23017
8.16250 1.23584 1.23662 1.22791
8.16667 1.23382 1.23487 1.22584
8.17083 1.23192 1.23327 1.22396
8.17500 1.23015 1.23180 1.22225
8.17917 1.22849 1.23046 1.22071
8.18333 1.22695 1.22924 1.21931
8.18750 1.22550 1.22812 1.21804
8.19167 1.22415 1.22709 1.21690
8.19583 1.22289 1.22616 1.21588
8.20000 1.22171 1.22530 1.21495
8.20417 1.22060 1.22452 1.21411
8.20833 1.21957 1.22371 1.21452
8.21250 1.21519 1.21977 1.21357
8.21667 1.20772 1.21253 1.20939
8.22083 1.19744 1.20212 1.20139
8.22500 1.18460 1.18876 1.18972
8.22917 1.16942 1.17282 1.17481
8.23333 1.15214 1.15476 1.15710
8.23750 1.13297 1.13510 1.13702
8.24167 1.11213 1.11424 1.11493
8.24583 1.08981 1.09248 1.09121
8.25000 1.06621 1.06996 1.06623
8.25417 1.04152 1.04674 1.04035
8.25833 1.01591 1.02282 1.01396
8.26250 0.98956 0.99822 0.98740
8.26667 0.96264 0.97300 0.96096
8.27083 0.93530 0.94723 0.93485
8.27500 0.90770 0.92100 0.90920
8.27917 0.87998 0.89443 0.88405
8.28333 0.85228 0.86762 0.85938
8.28750 0.82474 0.84070 0.83510
8.29167 0.79748 0.81379 0.81114
8.29583 0.77061 0.78701 0.78740
8.30000 0.74425 0.76048 0.76379
8.30417 0.71848 0.73432 0.74026
8.30833 0.69340 0.70864 0.71678
8.31250 0.66908 0.68355 0.69334
8.31667 0.64561 0.65915 0.66999
8.32083 0.62302 0.63554 0.64678
8.32500 0.60138 0.61279 0.62382
8.32917 0.58072 0.59098 0.60121
8.33333 0.56107 0.57016 0.57908
8.33750 0.54244 0.55040 0.55758
8.34167 0.52485 0.53170 0.53686
8.34583 0.49643 0.50788 0.51056
8.35000 0.47026 0.48177 0.48103
8.35417 0.44623 0.45591 0.45137
8.35833 0.42425 0.43158 0.42362
8.36250 0.40421 0.40924 0.39869
8.36667 0.38602 0.38898 0.37680
8.37083 0.36954 0.37071 0.35783
8.37500 0.35467 0.35432 0.34148
8.37917 0.34129 0.33969 0.32743
8.38333 0.32929 0.32667 0.31538
8.38750 0.31856 0.31514 0.30506
8.39167 0.30898 0.30496 0.29622
8.39583 0.30045 0.29601 0.28866
8.40000 0.29288 0.28817 0.28219
8.40417 0.28617 0.28132 0.27667
8.40833 0.28024 0.27536 0.27195
8.41250 0.27500 0.27017 0.26792
8.41667 0.27038 0.26567 0.26449
8.42083 0.26632 0.26178 0.26156
8.42500 0.26274 0.25841 0.25906
8.42917 0.25960 0.25550 0.25693
8.43333 0.25685 0.25299 0.25511
8.43750 0.25443 0.25082 0.25356
8.44167 0.25232 0.24895 0.25224
8.44583 0.25047 0.24735 0.25111
8.45000 0.24884 0.24729 0.25217
8.45417 0.25022 0.24917 0.25552
8.45833 0.25370 0.25280 0.26061
8.46250 0.25863 0.25778 0.26682
8.46667 0.26454 0.26374 0.27361
8.47083 0.27108 0.27034 0.28058
8.47500 0.27799 0.27734 0.28751
8.47917 0.28509 0.28454 0.29426
8.48333 0.29222 0.29178 0.30077
8.48750 0.29929 0.29896 0.30703
8.49167 0.30622 0.30599 0.31304
8.49583 0.31296 0.31282 0.31881
8.50000 0.31947 0.31942 0.32435
8.50417 0.32573 0.32575 0.32967
8.50833 0.33172 0.33182 0.33478
8.51250 0.33743 0.33761 0.33969
8.51667 0.34286 0.34313 0.34440
8.52083 0.34801 0.34837 0.34891
8.52500 0.35289 0.35334 0.35324
8.52917 0.35750 0.35804 0.35737
8.53333 0.36185 0.36249 0.36132
8.53750 0.36594 0.36669 0.36508
8.54167 0.36980 0.37065 0.36867
8.54583 0.37342 0.37438 0.37208
8.55000 0.37681 0.37788 0.37532
8.55417 0.38000 0.38118 0.37839
8.55833 0.38299 0.38427 0.38131
8.56250 0.38578 0.38716 0.38407
8.56667 0.38840 0.38987 0.38668
8.57083 0.39084 0.39241 0.38915
8.57500 0.39313 0.39477 0.39149
8.57917 0.39526 0.39698 0.39369
8.58333 0.39725 0.39904 0.39577
8.58750 0.39911 0.40097 0.39772
8.59167 0.40084 0.40275 0.39956
8.59583 0.40245 0.40442 0.40130
8.60000 0.42114 0.41511 0.41130
8.60417 0.43779 0.43049 0.42648
8.60833 0.45266 0.44700 0.44314
8.61250 0.46597 0.46291 0.45912
8.61667 0.47790 0.47752 0.47355
8.62083 0.48863 0.49067 0.48627
8.62500 0.49828 0.50237 0.49740
8.62917 0.50698 0.51274 0.50715
8.63333 0.51482 0.52191 0.51576
8.63750 0.52190 0.53000 0.52342
8.64167 0.52830 0.53714 0.53027
8.64583 0.53409 0.54345 0.53644
8.65000 0.53933 0.54901 0.54201
8.65417 0.54408 0.55392 0.54706
8.65833 0.54838 0.55825 0.55166
8.66250 0.55228 0.56209 0.55584
8.66667 0.55582 0.56548 0.55964
8.67083 0.55903 0.56848 0.56311
8.67500 0.56195 0.57114 0.56627
8.67917 0.56460 0.57350 0.56914
8.68333 0.56701 0.57558 0.57176
8.68750 0.56919 0.57743 0.57414
8.69167 0.57118 0.57908 0.57631
8.69583 0.57299 0.58053 0.57827
8.70000 0.57464 0.58182 0.58006
8.70417 0.57613 0.58297 0.58169
8.70833 0.57750 0.58398 0.58316
8.71250 0.57874 0.58488 0.58449
8.71667 0.57987 0.58568 0.58570
8.72083 0.58089 0.58638 0.58680
8.72500 0.58183 0.58701 0.58779
8.72917 0.58268 0.58756 0.58869
8.73333 0.58346 0.58805 0.58951
8.73750 0.58417 0.58849 0.59024
8.74167 0.58481 0.58887 0.59091
8.74583 0.58540 0.59274 0.58936
8.75000 0.59198 0.59984 0.59038
8.75417 0.60311 0.61027 0.59621
8.75833 0.61772 0.62418 0.60703
8.76250 0.63499 0.64115 0.62201
8.76667 0.65427 0.66024 0.64009
8.77083 0.67506 0.68059 0.66028
8.77500 0.69697 0.70173 0.68182
8.77917 0.71969 0.72346 0.70413
8.78333 0.74295 0.74571 0.72686
8.78750 0.76657 0.76837 0.74974
8.79167 0.79036 0.79132 0.77265
8.79583 0.81420 0.81443 0.79551
8.80000 0.83799 0.83755 0.81828
8.80417 0.86163 0.86058 0.84092
8.80833 0.88506 0.88339 0.86343
8.81250 0.90821 0.90590 0.88577
8.81667 0.93105 0.92803 0.90792
8.82083 0.95353 0.94971 0.92983
8.82500 0.97562 0.97086 0.95144
8.82917 0.99691 0.99141 0.97268
8.83333 1.01663 1.01131 0.99348
8.83750 1.03494 1.03049 1.01375
8.84167 1.05193 1.04890 1.03342
8.84583 1.06771 1.06651 1.05240
8.85000 1.08239 1.08327 1.07062
8.85417 1.09603 1.09916 1.08802
8.85833 1.10873 1.11418 1.10453
8.86250 1.12055 1.12831 1.12012
8.86667 1.13156 1.14156 1.13477
8.87083 1.14182 1.15394 1.14846
8.87500 1.15138 1.16547 1.16119
8.87917 1.16029 1.17617 1.17299
8.88333 1.16860 1.18608 1.18386
8.88750 1.17635 1.19522 1.19384
8.89167 1.18358 1.20364 1.20298
8.89583 1.19033 1.21137 1.21130
8.90000 1.19663 1.21846 1.21886
8.90417 1.20251 1.22493 1.22570
8.90833 1.17637 1.21085 1.22028
8.91250 1.15197 1.18570 1.20439
8.91667 1.12921 1.15840 1.18343
8.92083 1.10622 1.13095 1.15894
8.92500 1.08308 1.10347 1.13216
8.92917 1.05987 1.07598 1.10425
8.93333 1.03667 1.04858 1.07603
8.93750 1.01355 1.02143 1.04797
8.94167 0.99057 0.99471 1.02037
8.94583 0.96780 0.96858 0.99338
8.95000 0.94529 0.94318 0.96711
8.95417 0.92309 0.91863 0.94167
8.95833 0.90126 0.89502 0.91712
8.96250 0.87982 0.87238 0.89353
8.96667 0.85883 0.85074 0.87092
8.97083 0.83831 0.83008 0.84932
8.97500 0.81830 0.81036 0.82871
8.97917 0.79882 0.79154 0.80907
8.98333 0.77990 0.77355 0.79036
8.98750 0.76155 0.75634 0.77255
8.99167 0.74378 0.73983 0.75557
8.99583 0.72662 0.72398 0.73939
9.00000 0.71006 0.70873 0.72396
9.00417 0.69412 0.69403 0.70921
9.00833 0.67879 0.67985 0.69513
9.01250 0.66408 0.66617 0.68165
9.01667 0.64997 0.65295 0.66874
9.02083 0.63648 0.64059 0.65680
9.02500 0.62478 0.62921 0.64620
9.02917 0.61470 0.61900 0.63708
9.03333 0.60605 0.61008 0.62937
9.03750 0.59869 0.60242 0.62292
9.04167 0.59246 0.59593 0.61754
9.04583 0.58724 0.59049 0.61307
9.05000 0.58290 0.58596 0.60936
9.05417 0.57935 0.58223 0.60630
9.05833 0.57648 0.57919 0.60381
9.06250 0.57422 0.57676 0.60179
9.06667 0.57248 0.57486 0.60018
9.07083 0.57120 0.57342 0.59894
9.07500 0.57032 0.57238 0.59800
9.07917 0.56977 0.57170 0.59733
9.08333 0.56953 0.57132 0.59690
9.08750 0.56953 0.57121 0.59666
9.09167 0.56976 0.57133 0.59659
9.09583 0.57016 0.57164 0.59667
9.10000 0.57072 0.57211 0.59687
9.10417 0.57141 0.57273 0.59717
9.10833 0.57220 0.57346 0.59756
9.11250 0.57308 0.57428 0.59802
9.11667 0.57402 0.57518 0.59855
9.12083 0.57502 0.57613 0.59912
9.12500 0.57606 0.57712 0.59974
9.12917 0.57713 0.57815 0.60039
9.13333 0.57797 0.57907 0.60096
9.13750 0.57884 0.57876 0.59465
9.14167 0.57507 0.57547 0.58457
9.14583 0.56715 0.56845 0.57327
9.15000 0.55552 0.55707 0.56119
9.15417 0.54058 0.54089 0.54763
9.15833 0.52272 0.52002 0.53171
9.16250 0.50232 0.49529 0.51294
9.16667 0.47971 0.46803 0.49129
9.17083 0.45524 0.43962 0.46705
9.17500 0.42925 0.41086 0.44061
9.17917 0.40206 0.38180 0.41241
9.18333 0.37399 0.35222 0.38287
9.18750 0.34536 0.32221 0.35239
9.19167 0.31649 0.29215 0.32144
9.19583 0.28771 0.26260 0.29054
9.20000 0.25934 0.23416 0.26024
9.20417 0.23172 0.20736 0.23116
9.20833 0.20516 0.18266 0.20387
9.21250 0.18000 0.16034 0.17886
9.21667 0.15655 0.14057 0.15650
9.22083 0.13511 0.12336 0.13697
9.22500 0.11591 0.10861 0.12024
9.22917 0.09914 0.09614 0.10618
9.23333 0.08489 0.08573 0.09453
9.23750 0.07313 0.07711 0.08497
9.24167 0.06374 0.07004 0.07719
9.24583 0.05646 0.06429 0.07090
9.25000 0.05100 0.05963 0.06584
9.25417 0.04701 0.05588 0.06179
9.25833 0.04417 0.05288 0.05855
9.26250 0.04219 0.05047 0.05597
9.26667 0.04083 0.04856 0.05391
9.27083 0.03991 0.04703 0.05227
9.27500 0.03928 0.04583 0.05097
9.27917 0.03887 0.04487 0.04993
9.28333 0.03859 0.04411 0.04910
9.28750 0.03841 0.04351 0.04844
9.29167 0.03829 0.04304 0.04791
9.29583 0.03821 0.04267 0.04749
9.30000 0.03816 0.04238 0.04715
9.30417 0.03812 0.04215 0.04687
9.30833 0.03810 0.04196 0.04664
9.31250 0.03808 0.04182 0.04646
9.31667 0.03807 0.04171 0.04631
9.32083 0.03807 0.04162 0.04619
9.32500 0.03806 0.04155 0.04608
9.32917 0.03806 0.04150 0.04600
9.33333 0.03806 0.04145 0.04593
9.33750 0.03806 0.04142 0.04587
9.34167 0.07290 0.05764 0.06073
9.34583 0.09688 0.07909 0.08286
9.35000 0.11488 0.10020 0.10541
9.35417 0.12886 0.11886 0.12478
9.35833 0.13993 0.13449 0.13984
9.36250 0.14881 0.14712 0.15095
9.36667 0.15600 0.15706 0.15902
9.37083 0.16185 0.16478 0.16497
9.37500 0.16664 0.17732 0.17697
9.37917 0.18458 0.19386 0.19617
9.38333 0.20667 0.21336 0.22051
9.38750 0.23027 0.23523 0.24738
9.39167 0.25418 0.25888 0.27464
9.39583 0.27780 0.28346 0.30079
9.40000 0.30080 0.30802 0.32497
9.40417 0.32301 0.33177 0.34685
9.40833 0.34432 0.35421 0.36651
9.41250 0.36470 0.37518 0.38428
9.41667 0.38413 0.39471 0.40054
9.42083 0.40263 0.41294 0.41566
9.42500 0.42020 0.43001 0.42994
9.42917 0.43688 0.44605 0.44355
9.43333 0.45270 0.46117 0.45662
9.43750 0.46768 0.47545 0.46922
9.44167 0.48187 0.48896 0.48139
9.44583 0.49530 0.50177 0.49312
9.45000 0.50800 0.51391 0.50442
9.45417 0.52000 0.52543 0.51529
9.45833 0.53135 0.53637 0.52571
9.46250 0.54207 0.54675 0.53569
9.46667 0.55220 0.55660 0.54522
9.47083 0.56176 0.56594 0.55429
9.47500 0.57078 0.57480 0.56292
9.47917 0.57930 0.58319 0.57110
9.48333 0.58733 0.59114 0.57885
9.48750 0.59490 0.59866 0.58618
9.49167 0.60205 0.60577 0.59309
9.49583 0.60878 0.61249 0.59961
9.50000 0.61513 0.61884 0.60575
9.50417 0.62111 0.62483 0.61154
9.50833 0.62674 0.63047 0.61698
9.51250 0.61868 0.62766 0.61686
9.51667 0.61155 0.61902 0.61148
9.52083 0.60332 0.60764 0.60209
9.52500 0.59421 0.59537 0.59026
9.52917 0.58439 0.58307 0.57733
9.53333 0.57402 0.57112 0.56426
9.53750 0.56324 0.55962 0.55158
9.54167 0.55220 0.54857 0.53951
9.54583 0.54100 0.53790 0.52808
9.55000 0.52976 0.52754 0.51724
9.55417 0.51858 0.51741 0.50690
9.55833 0.50752 0.50744 0.49700
9.56250 0.49668 0.49762 0.48746
9.56667 0.48609 0.48791 0.47824
9.57083 0.47583 0.47832 0.46931
9.57500 0.46592 0.46888 0.46066
9.57917 0.45641 0.45962 0.45229
9.58333 0.44731 0.45058 0.44420
9.58750 0.43864 0.44180 0.43641
9.59167 0.43042 0.43333 0.42893
9.59583 0.42265 0.42521 0.42178
9.60000 0.41532 0.41746 0.41497
9.60417 0.40845 0.41011 0.40852
9.60833 0.40201 0.40318 0.40243
9.61250 0.39600 0.39668 0.39670
9.61667 0.39040 0.39061 0.39135
9.62083 0.38520 0.38496 0.38636
9.62500 0.38037 0.37974 0.38173
9.62917 0.37592 0.37491 0.37745
9.63333 0.37180 0.37048 0.37351
9.63750 0.36801 0.36641 0.36988
9.64167 0.36452 0.36270 0.36655
9.64583 0.36132 0.35931 0.36351
9.65000 0.35839 0.35623 0.36074
9.65417 0.35571 0.35343 0.35821
9.65833 0.35325 0.35089 0.35591
9.66250 0.35101 0.34859 0.35383
9.66667 0.34897 0.34652 0.35194
9.67083 0.34711 0.34465 0.35022
9.67500 0.34542 0.34296 0.34867
9.67917 0.34388 0.34144 0.34727
9.68333 0.34248 0.34008 0.34600
9.68750 0.34121 0.33885 0.34485
9.69167 0.34006 0.33775 0.34382
9.69583 0.33902 0.33676 0.34289
9.70000 0.33808 0.33587 0.34204
9.70417 0.33723 0.33507 0.34128
9.70833 0.33645 0.33436 0.34060
9.71250 0.33576 0.33372 0.33998
9.71667 0.33513 0.33315 0.33942
9.72083 0.33456 0.33264 0.33891
9.72500 0.33404 0.33218 0.33846
9.72917 0.37139 0.34981 0.35516
9.73333 0.40417 0.37748 0.38086
9.73750 0.43311 0.40843 0.40804
9.74167 0.45880 0.43909 0.43346
9.74583 0.48169 0.46760 0.45630
9.75000 0.50215 0.49305 0.47672
9.75417 0.52048 0.51515 0.49516
9.75833 0.53696 0.53407 0.51201
9.76250 0.55178 0.55016 0.52755
9.76667 0.56514 0.56388 0.54197
9.77083 0.57720 0.57565 0.55537
9.77500 0.58809 0.58586 0.56782
9.77917 0.59795 0.59482 0.57932
9.78333 0.60688 0.60276 0.58992
9.78750 0.61497 0.60987 0.59962
9.79167 0.62230 0.61629 0.60846
9.79583 0.62896 0.62213 0.61646
9.80000 0.63500 0.62746 0.62369
9.80417 0.64050 0.63236 0.63017
9.80833 0.64549 0.63686 0.63597
9.81250 0.65003 0.64102 0.64115
9.81667 0.65415 0.64486 0.64575
9.82083 0.65791 0.64841 0.64984
9.82500 0.66133 0.65169 0.65346
9.82917 0.66444 0.65473 0.65666
9.83333 0.66727 0.65754 0.65948
9.83750 0.66986 0.66015 0.66197
9.84167 0.67221 0.66256 0.66416
9.84583 0.67435 0.66479 0.66609
9.85000 0.67630 0.66685 0.66779
9.85417 0.67808 0.66876 0.66928
9.85833 0.67971 0.67052 0.67058
9.86250 0.68119 0.67216 0.67172
9.86667 0.68254 0.67366 0.67272
9.87083 0.68377 0.67506 0.67359
9.87500 0.68489 0.67634 0.67435
9.87917 0.68591 0.67753 0.67501
9.88333 0.68685 0.67863 0.67558
9.88750 0.68770 0.67965 0.67608
9.89167 0.68848 0.68058 0.67651
9.89583 0.68919 0.67990 0.67614
9.90000 0.68775 0.67774 0.67437
9.90417 0.68452 0.67434 0.67107
9.90833 0.67978 0.66987 0.66635
9.91250 0.67383 0.66446 0.66038
9.91667 0.66693 0.65823 0.65336
9.92083 0.65930 0.65130 0.64552
9.92500 0.65116 0.64382 0.63708
9.92917 0.64268 0.63595 0.62826
9.93333 0.63404 0.62783 0.61925
9.93750 0.62536 0.61960 0.61022
9.94167 0.61677 0.61138 0.60133
9.94583 0.60836 0.60327 0.59268
9.95000 0.60020 0.59538 0.58436
9.95417 0.59236 0.58775 0.57643
9.95833 0.58487 0.58045 0.56892
9.96250 0.57777 0.57351 0.56186
9.96667 0.57107 0.56696 0.55526
9.97083 0.56479 0.56080 0.54911
9.97500 0.55893 0.55504 0.54340
9.97917 0.55347 0.54967 0.53812
9.98333 0.54842 0.54470 0.53325
9.98750 0.54374 0.54009 0.52876
9.99167 0.53944 0.53584 0.52464
9.99583 0.53548 0.53193 0.52086
10.00000 0.53186 0.52834 0.51740
10.00417 0.52854 0.52504 0.51423
10.00833 0.50672 0.51322 0.50468
10.01250 0.48707 0.49609 0.49078
10.01667 0.46942 0.47720 0.47486
10.02083 0.45359 0.45873 0.45854
10.02500 0.43943 0.44169 0.44282
10.02917 0.42679 0.42796 0.42935
10.03333 0.41762 0.41745 0.41879
10.03750 0.41111 0.40969 0.41108
10.04167 0.40663 0.40423 0.40578
10.04583 0.40374 0.40065 0.40241
10.05000 0.40207 0.39861 0.40049
10.05417 0.40133 0.39778 0.39963
10.05833 0.40130 0.39790 0.39953
10.06250 0.40181 0.39871 0.39996
10.06667 0.40271 0.40002 0.40075
10.07083 0.40390 0.40167 0.40178
10.07500 0.40529 0.40353 0.40297
10.07917 0.40681 0.40551 0.40426
10.08333 0.40840 0.40752 0.40560
10.08750 0.41003 0.40951 0.40697
10.09167 0.41166 0.41145 0.40833
10.09583 0.41326 0.41332 0.40968
10.10000 0.41483 0.41508 0.41101
10.10417 0.41634 0.41674 0.41229
10.10833 0.41778 0.41829 0.41353
10.11250 0.41916 0.41972 0.41473
10.11667 0.42046 0.42105 0.41587
10.12083 0.42169 0.42227 0.41696
10.12500 0.42284 0.42339 0.41800
10.12917 0.42392 0.42441 0.41898
10.13333 0.42492 0.42535 0.41991
10.13750 0.42586 0.42620 0.42078
10.14167 0.42672 0.42698 0.42160
10.14583 0.42752 0.42769 0.42238
10.15000 0.42826 0.42833 0.42311
10.15417 0.42894 0.42891 0.42379
10.15833 0.42956 0.42944 0.42442
10.16250 0.43014 0.42993 0.42502
10.16667 0.43066 0.43036 0.42557
10.17083 0.43115 0.43076 0.42609
10.17500 0.43159 0.42909 0.42527
10.17917 0.42978 0.42559 0.42275
10.18333 0.42615 0.42078 0.41868
10.18750 0.42108 0.41511 0.41339
10.19167 0.41493 0.40885 0.40722
10.19583 0.40798 0.40218 0.40050
10.20000 0.40053 0.39521 0.39347
10.20417 0.39280 0.38805 0.38634
10.20833 0.38498 0.38082 0.37925
10.21250 0.36166 0.36546 0.36415
10.21667 0.34040 0.34580 0.34431
10.22083 0.32118 0.32546 0.32356
10.22500 0.30389 0.30631 0.30422
10.22917 0.28846 0.28904 0.28723
10.23333 0.27477 0.27379 0.27276
10.23750 0.26269 0.26048 0.26059
10.24167 0.25209 0.24896 0.25040
10.24583 0.24284 0.23907 0.24185
10.25000 0.23480 0.23066 0.23465
10.25417 0.22785 0.22355 0.22855
10.25833 0.22186 0.21759 0.22337
10.26250 0.21672 0.21262 0.21894
10.26667 0.21233 0.20850 0.21515
10.27083 0.20858 0.20510 0.21190
10.27500 0.20538 0.20230 0.20910
10.27917 0.20268 0.20001 0.20670
10.28333 0.20038 0.19813 0.20464
10.28750 0.19844 0.19659 0.20286
10.29167 0.19680 0.19533 0.20132
10.29583 0.19542 0.19430 0.20001
10.30000 0.19425 0.19345 0.19887
10.30417 0.19327 0.19276 0.19789
10.30833 0.19245 0.19219 0.19705
10.31250 0.19176 0.19173 0.19633
10.31667 0.19118 0.19135 0.19570
10.32083 0.19069 0.19103 0.19516
10.32500 0.19028 0.19077 0.19470
10.32917 0.18994 0.19055 0.19430
10.33333 0.18966 0.19038 0.19396
10.33750 0.18942 0.19023 0.19366
10.34167 0.18922 0.19011 0.19340
10.34583 0.18905 0.19001 0.19318
10.35000 0.18891 0.18992 0.19299
10.35417 0.18879 0.18985 0.19282
10.35833 0.18869 0.18979 0.19267
10.36250 0.18861 0.18974 0.19255
10.36667 0.18854 0.18970 0.19244
10.37083 0.18849 0.18967 0.19235
10.37500 0.18844 0.18964 0.19226
10.37917 0.18840 0.18962 0.19219
10.38333 0.18837 0.18960 0.19213
10.38750 0.18834 0.18958 0.19208
10.39167 0.18832 0.18957 0.19203
10.39583 0.18830 0.18956 0.19199
10.40000 0.18828 0.18955 0.19195
10.40417 0.18827 0.18954 0.19192
10.40833 0.18826 0.18953 0.19189
10.41250 0.18825 0.18952 0.19187
10.41667 0.18824 0.18952 0.19185
10.42083 0.18823 0.18952 0.19183
10.42500 0.18823 0.18951 0.19181
10.42917 0.18822 0.18951 0.19180
10.43333 0.18822 0.18951 0.19179
10.43750 0.18822 0.18950 0.19178
10.44167 0.18821 0.18950 0.19177
10.44583 0.18821 0.18950 0.19176
10.45000 0.18821 0.18950 0.19175
10.45417 0.18821 0.18950 0.19174
10.45833 0.18821 0.18950 0.19174
10.46250 0.18820 0.19391 0.19718
10.46667 0.19698 0.20269 0.20865
10.47083 0.21009 0.21467 0.22454
10.47500 0.22544 0.22884 0.24284
10.47917 0.24188 0.24451 0.26182
10.48333 0.25872 0.26107 0.28031
10.48750 0.27556 0.27802 0.29766
10.49167 0.29212 0.29489 0.31363
10.49583 0.30825 0.31132 0.32821
10.50000 0.32384 0.32710 0.34157
10.50417 0.33884 0.34210 0.35392
10.50833 0.35321 0.35632 0.36545
10.51250 0.36694 0.36979 0.37633
10.51667 0.38001 0.38253 0.38669
10.52083 0.39246 0.39461 0.39660
10.52500 0.40427 0.40606 0.40613
10.52917 0.41548 0.41693 0.41531
10.53333 0.42610 0.42725 0.42416
10.53750 0.43616 0.43705 0.43271
10.54167 0.44567 0.44636 0.44096
10.54583 0.45466 0.45521 0.44891
10.55000 0.46315 0.46362 0.45657
10.55417 0.47117 0.47161 0.46395
10.55833 0.47874 0.47919 0.47104
10.56250 0.48587 0.48639 0.47786
10.56667 0.49260 0.49322 0.48441
10.57083 0.49894 0.49970 0.49069
10.57500 0.50492 0.50584 0.49670
10.57917 0.51054 0.51165 0.50246
10.58333 0.51584 0.51716 0.50797
10.58750 0.50748 0.51441 0.50730
10.59167 0.50018 0.50769 0.50200
10.59583 0.49381 0.50018 0.49453
10.60000 0.48827 0.49323 0.48673
10.60417 0.48347 0.48725 0.47965
10.60833 0.47933 0.48225 0.47372
10.61250 0.47575 0.47811 0.46903
10.61667 0.47268 0.47468 0.46546
10.62083 0.47005 0.47185 0.46282
10.62500 0.46781 0.46951 0.46092
10.62917 0.46591 0.46756 0.45958
10.63333 0.46431 0.46596 0.45866
10.63750 0.46296 0.46463 0.45806
10.64167 0.46184 0.46355 0.45768
10.64583 0.46092 0.46267 0.45747
10.65000 0.46016 0.46196 0.45737
10.65417 0.45955 0.46141 0.45737
10.65833 0.45907 0.46255 0.45702
10.66250 0.46223 0.46533 0.45838
10.66667 0.46824 0.46990 0.46253
10.67083 0.47649 0.47644 0.46956
10.67500 0.48647 0.48500 0.47901
10.67917 0.49777 0.49543 0.49031
10.68333 0.51006 0.50747 0.50290
10.68750 0.52309 0.52077 0.51635
10.69167 0.53664 0.53500 0.53032
10.69583 0.55055 0.54984 0.54460
10.70000 0.56466 0.56504 0.55903
10.70417 0.57887 0.58037 0.57348
10.70833 0.59309 0.59568 0.58789
10.71250 0.60725 0.61084 0.60221
10.71667 0.62127 0.62577 0.61640
10.72083 0.63513 0.64039 0.63042
10.72500 0.64877 0.65467 0.64427
10.72917 0.66216 0.66858 0.65792
10.73333 0.67529 0.68209 0.67136
10.73750 0.68814 0.69521 0.68458
10.74167 0.70069 0.70791 0.69757
10.74583 0.71293 0.72020 0.71032
10.75000 0.72486 0.73208 0.72281
10.75417 0.73646 0.74355 0.73503
10.75833 0.74774 0.75461 0.74697
10.76250 0.75871 0.76527 0.75862
10.76667 0.76935 0.77554 0.76995
10.77083 0.78086 0.78622 0.78144
10.77500 0.79197 0.79681 0.79296
10.77917 0.80267 0.80704 0.80433
10.78333 0.81299 0.81682 0.81539
10.78750 0.82293 0.82616 0.82606
10.79167 0.83251 0.83506 0.83628
10.79583 0.84175 0.84354 0.84603
10.80000 0.85064 0.85163 0.85531
10.80417 0.85920 0.85934 0.86412
10.80833 0.86745 0.86669 0.87246
10.81250 0.87540 0.87370 0.88035
10.81667 0.88305 0.88038 0.88781
10.82083 0.89042 0.88675 0.89483
10.82500 0.89751 0.89282 0.90144
10.82917 0.90434 0.89860 0.90765
10.83333 0.91092 0.90410 0.91348
10.83750 0.91724 0.90934 0.91894
10.84167 0.92333 0.91433 0.92404
10.84583 0.92919 0.91906 0.92881
10.85000 0.93482 0.92357 0.93326
10.85417 0.94002 0.92785 0.93741
10.85833 0.94483 0.93191 0.94126
10.86250 0.94928 0.93576 0.94485
10.86667 0.95340 0.93941 0.94818
10.87083 0.95721 0.94288 0.95127
10.87500 0.96074 0.94616 0.95414
10.87917 0.96401 0.94927 0.95679
10.88333 0.96704 0.95221 0.95925
10.88750 0.96984 0.95499 0.96152
10.89167 0.97244 0.95761 0.96362
10.89583 0.97484 0.96009 0.96556
10.90000 0.97707 0.96244 0.96735
10.90417 0.97914 0.96465 0.96900
10.90833 0.98105 0.96673 0.97052
10.91250 0.98283 0.96870 0.97192
10.91667 0.98447 0.97055 0.97321
10.92083 0.98599 0.97230 0.97439
10.92500 0.98741 0.97394 0.97548
10.92917 0.98872 0.97549 0.97649
10.93333 0.98993 0.97694 0.97741
10.93750 0.99105 0.97831 0.97826
10.94167 0.99210 0.97959 0.97903
10.94583 0.99307 0.98080 0.97974
10.95000 0.99396 0.98193 0.98040
10.95417 0.99479 0.98300 0.98100
10.95833 0.99556 0.98400 0.98155
10.96250 0.99628 0.98493 0.98205
10.96667 0.99694 0.98581 0.98251
10.97083 0.99756 0.98663 0.98293
10.97500 0.99813 0.98741 0.98331
10.97917 0.99866 0.98763 0.98333
10.98333 0.99619 0.98506 0.98168
10.98750 0.99100 0.97936 0.97745
10.99167 0.98335 0.97079 0.97030
10.99583 0.97348 0.95982 0.96029
11.00000 0.96163 0.94695 0.94769
11.00417 0.94802 0.93267 0.93285
11.00833 0.93284 0.91738 0.91615
11.01250 0.91629 0.90137 0.89799
11.01667 0.89857 0.88482 0.87874
11.02083 0.87984 0.86782 0.85875
11.02500 0.86027 0.85040 0.83833
11.02917 0.84003 0.83254 0.81771
11.03333 0.81925 0.81425 0.79708
11.03750 0.79809 0.79550 0.77656
11.04167 0.77666 0.77631 0.75622
11.04583 0.75511 0.75671 0.73609
11.05000 0.73353 0.73675 0.71619
11.05417 0.71206 0.71650 0.69652
11.05833 0.69077 0.69604 0.67705
11.06250 0.66977 0.67546 0.65778
11.06667 0.64913 0.65486 0.63871
11.07083 0.62894 0.63436 0.61985
11.07500 0.60926 0.61405 0.60121
11.07917 0.59014 0.59404 0.58283
11.08333 0.57164 0.57444 0.56473
11.08750 0.55381 0.55532 0.54699
11.09167 0.53667 0.53680 0.52964
11.09583 0.52026 0.51893 0.51277
11.10000 0.50458 0.50179 0.49642
11.10417 0.48967 0.48544 0.48068
11.10833 0.47551 0.46991 0.46560
11.11250 0.46212 0.45524 0.45125
11.11667 0.44949 0.44144 0.43766
11.12083 0.43760 0.42852 0.42488
11.12500 0.42645 0.41648 0.41294
11.12917 0.41601 0.40531 0.40184
11.13333 0.40626 0.39497 0.39160
11.13750 0.39718 0.38545 0.38219
11.14167 0.38874 0.37670 0.37360
11.14583 0.38092 0.36870 0.36579
11.15000 0.37367 0.36139 0.35872
11.15417 0.36698 0.35474 0.35236
11.15833 0.36081 0.34870 0.34665
11.16250 0.35513 0.34323 0.34155
11.16667 0.34991 0.33829 0.33700
11.17083 0.34512 0.33383 0.33295
11.17500 0.34073 0.32981 0.32937
11.17917 0.33671 0.32619 0.32619
11.18333 0.33304 0.32295 0.32338
11.18750 0.32202 0.31618 0.31682
11.19167 0.31228 0.30787 0.30790
11.19583 0.30367 0.29952 0.29853
11.20000 0.29608 0.29178 0.28989
11.20417 0.28941 0.28488 0.28250
11.20833 0.28354 0.27883 0.27642
11.21250 0.27839 0.27358 0.27153
11.21667 0.27388 0.26905 0.26762
11.22083 0.26992 0.26514 0.26450
11.22500 0.26646 0.26179 0.26199
11.22917 0.26343 0.25892 0.25997
11.23333 0.26079 0.25647 0.25831
11.23750 0.25847 0.25437 0.25695
11.24167 0.25645 0.25257 0.25582
11.24583 0.25468 0.25103 0.25486
11.25000 0.25313 0.24972 0.25406
11.25417 0.25178 0.24859 0.25337
11.25833 0.25060 0.24762 0.25278
11.26250 0.24957 0.24680 0.25227
11.26667 0.24867 0.24609 0.25183
11.27083 0.24788 0.24549 0.25145
11.27500 0.24718 0.24497 0.25111
11.27917 0.24658 0.24453 0.25082
11.28333 0.24605 0.24415 0.25057
11.28750 0.24558 0.24383 0.25035
11.29167 0.24517 0.24355 0.25016
11.29583 0.24481 0.24332 0.24999
11.30000 0.24450 0.24312 0.24984
11.30417 0.24422 0.24367 0.25137
11.30833 0.24636 0.24559 0.25467
11.31250 0.25025 0.24906 0.25939
11.31667 0.25538 0.25389 0.26510
11.32083 0.26137 0.25978 0.27141
11.32500 0.26793 0.26639 0.27804
11.32917 0.27485 0.27343 0.28481
11.33333 0.28194 0.28070 0.29158
11.33750 0.28910 0.28802 0.29829
11.34167 0.29623 0.29528 0.30488
11.34583 0.30325 0.30241 0.31134
11.35000 0.31012 0.30936 0.31764
11.35417 0.31680 0.31611 0.32376
11.35833 0.32327 0.32264 0.32969
11.36250 0.32949 0.32895 0.33543
11.36667 0.33548 0.33504 0.34096
11.37083 0.35071 0.34578 0.35092
11.37500 0.36452 0.35858 0.36380
11.37917 0.37708 0.37154 0.37752
11.38333 0.38853 0.38382 0.39071
11.38750 0.39900 0.39519 0.40275
11.39167 0.40860 0.40562 0.41346
11.39583 0.41741 0.41518 0.42288
11.40000 0.42551 0.42396 0.43118
11.40417 0.43297 0.43205 0.43852
11.40833 0.43985 0.43952 0.44507
11.41250 0.44620 0.44644 0.45097
11.41667 0.45207 0.45285 0.45633
11.42083 0.45749 0.45881 0.46123
11.42500 0.46252 0.46435 0.46575
11.42917 0.46717 0.46950 0.46994
11.43333 0.47149 0.47429 0.47383
11.43750 0.47549 0.47874 0.47747
11.44167 0.47920 0.48288 0.48088
11.44583 0.48265 0.48672 0.48407
11.45000 0.48586 0.49029 0.48707
11.45417 0.48884 0.49361 0.48990
11.45833 0.49161 0.49668 0.49255
11.46250 0.49418 0.49953 0.49505
11.46667 0.49658 0.50217 0.49740
11.47083 0.49881 0.50461 0.49962
11.47500 0.50089 0.50688 0.50170
11.47917 0.50282 0.50897 0.50367
11.48333 0.50462 0.51091 0.50551
11.48750 0.50630 0.51271 0.50725
11.49167 0.50786 0.51436 0.50889
11.49583 0.50931 0.51590 0.51043
11.50000 0.51067 0.51731 0.51188
11.50417 0.51193 0.51862 0.51324
11.50833 0.51311 0.51983 0.51453
11.51250 0.51421 0.52095 0.51573
11.51667 0.51523 0.52198 0.51686
11.52083 0.51619 0.52293 0.51792
11.52500 0.51708 0.52381 0.51892
11.52917 0.51791 0.52463 0.51986
11.53333 0.51868 0.52538 0.52074
11.53750 0.51940 0.52607 0.52156
11.54167 0.52008 0.52671 0.52234
11.54583 0.52070 0.52730 0.52306
11.55000 0.52129 0.52785 0.52375
11.55417 0.52184 0.52835 0.52438
11.55833 0.52235 0.52881 0.52498
11.56250 0.52282 0.52924 0.52554
11.56667 0.52326 0.52964 0.52607
11.57083 0.52368 0.53000 0.52656
11.57500 0.52406 0.53034 0.52702
11.57917 0.52442 0.53065 0.52746
11.58333 0.52476 0.53094 0.52786
11.58750 0.52507 0.53121 0.52824
11.59167 0.52536 0.53145 0.52859
11.59583 0.52564 0.53168 0.52893
11.60000 0.52589 0.53189 0.52924
11.60417 0.52613 0.53208 0.52953
11.60833 0.52635 0.53226 0.52980
11.61250 0.52656 0.53315 0.53008
11.61667 0.52829 0.53484 0.53120
11.62083 0.53126 0.53735 0.53357
11.62500 0.53525 0.54070 0.53720
11.62917 0.54003 0.54481 0.54190
11.63333 0.54545 0.54962 0.54745
11.63750 0.55136 0.55502 0.55362
11.64167 0.59075 0.57906 0.57348
11.64583 0.62725 0.61177 0.60246
11.65000 0.66117 0.64679 0.63523
11.65417 0.69279 0.68145 0.66882
11.65833 0.72234 0.71470 0.70183
11.66250 0.75001 0.74614 0.73360
11.66667 0.77596 0.77563 0.76378
11.67083 0.80033 0.80321 0.79220
11.67500 0.82326 0.82897 0.81876
11.67917 0.84486 0.85306 0.84348
11.68333 0.86522 0.87559 0.86644
11.68750 0.88443 0.89669 0.88778
11.69167 0.90257 0.91648 0.90766
11.69583 0.91972 0.93505 0.92624
11.70000 0.93594 0.95248 0.94367
11.70417 0.95129 0.96887 0.96008
11.70833 0.96582 0.98429 0.97557
11.71250 0.97959 0.99881 0.99023
11.71667 0.99264 1.01249 1.00413
11.72083 1.00501 1.02499 1.01603
11.72500 1.01934 1.03755 1.02827
11.72917 1.03526 1.05091 1.04179
11.73333 1.05248 1.06541 1.05668
11.73750 1.07073 1.08100 1.07273
11.74167 1.08980 1.09745 1.08967
11.74583 1.10949 1.11446 1.10724
11.75000 1.12966 1.13173 1.12520
11.75417 1.15016 1.14900 1.14331
11.75833 1.17088 1.16601 1.16138
11.76250 1.19173 1.18254 1.17918
11.76667 1.21262 1.19839 1.19655
11.77083 1.23328 1.21339 1.21328
11.77500 1.25260 1.22745 1.22924
11.77917 1.27065 1.24051 1.24428
11.78333 1.28754 1.25256 1.25831
11.78750 1.30335 1.26360 1.27124
11.79167 1.31815 1.27369 1.28302
11.79583 1.33201 1.28285 1.29363
11.80000 1.34499 1.29116 1.30307
11.80417 1.35717 1.29868 1.31135
11.80833 1.36000 1.30547 1.31852
11.81250 1.36000 1.31159 1.32463
11.81667 1.36000 1.31709 1.32973
11.82083 1.36000 1.32204 1.33392
11.82500 1.36000 1.32648 1.33726
11.82917 1.36000 1.33047 1.33985
11.83333 1.36000 1.33404 1.34177
11.83750 1.36000 1.33724 1.34312
11.84167 1.36000 1.34010 1.34398
11.84583 1.36000 1.34265 1.34443
11.85000 1.36000 1.34494 1.34456
11.85417 1.36000 1.34697 1.34443
11.85833 1.36000 1.34879 1.34412
11.86250 1.36000 1.35041 1.34366
11.86667 1.36000 1.35220 1.34384
11.87083 1.36000 1.35367 1.34428
11.87500 1.36000 1.35482 1.34469
11.87917 1.36000 1.35574 1.34499
11.88333 1.36000 1.35650 1.34515
11.88750 1.36000 1.35712 1.34522
11.89167 1.36000 1.35763 1.34523
11.89583 1.36000 1.35804 1.34522
11.90000 1.36000 1.35839 1.34520
11.90417 1.36000 1.35868 1.34521
11.90833 1.36000 1.35893 1.34524
11.91250 1.36000 1.35914 1.34531
11.91667 1.36000 1.35932 1.34540
11.92083 1.36000 1.35948 1.34553
11.92500 1.36000 1.35962 1.34569
11.92917 1.36000 1.35974 1.34586
11.93333 1.36000 1.35985 1.34606
11.93750 1.36000 1.35994 1.34627
11.94167 1.36000 1.36002 1.34649
11.94583 1.36000 1.36009 1.34671
11.95000 1.36000 1.36015 1.34693
11.95417 1.36000 1.36021 1.34716
11.95833 1.36000 1.36026 1.34738
11.96250 1.36000 1.36030 1.34759
11.96667 1.36000 1.36033 1.34780
11.97083 1.36000 1.35885 1.34594
11.97500 1.36000 1.35660 1.34291
11.97917 1.36000 1.35424 1.33971
11.98333 1.36000 1.35206 1.33696
11.98750 1.36000 1.35016 1.33497
11.99167 1.36000 1.34853 1.33380
11.99583 1.36000 1.34715 1.33339
12.00000 1.36000 1.34599 1.33362
12.00417 1.36000 1.34500 1.33433
12.00833 1.36000 1.34414 1.33536
12.01250 1.36000 1.34340 1.33658
12.01667 1.36000 1.34275 1.33786
12.02083 1.36000 1.34217 1.33910
12.02500 1.36000 1.34164 1.34026
12.02917 1.36000 1.34116 1.34128
12.03333 1.36000 1.34072 1.34216
12.03750 1.36000 1.34031 1.34288
12.04167 1.36000 1.33993 1.34346
12.04583 1.36000 1.33957 1.34390
12.05000 1.36000 1.33924 1.34423
12.05417 1.36000 1.33893 1.34446
12.05833 1.36000 1.33865 1.34462
12.06250 1.36000 1.33838 1.34471
12.06667 1.36000 1.33813 1.34476
12.07083 1.36000 1.33790 1.34477
12.07500 1.36000 1.33768 1.34475
12.07917 1.36000 1.33748 1.34471
12.08333 1.36000 1.33730 1.34466
12.08750 1.32033 1.31696 1.33006
12.09167 1.28314 1.28487 1.30320
12.09583 1.24831 1.25005 1.26883
12.10000 1.21573 1.21674 1.23128
12.10417 1.18528 1.18547 1.19372
12.10833 1.15685 1.15593 1.15800
12.11250 1.13032 1.12792 1.12497
12.11667 1.10559 1.10143 1.09486
12.12083 1.08256 1.07651 1.06761
12.12500 1.06112 1.05321 1.04302
12.12917 1.04119 1.03154 1.02087
12.13333 1.02267 1.01152 1.00093
12.13750 1.00547 0.99312 0.98301
12.14167 0.98950 0.97629 0.96691
12.14583 0.97470 0.96095 0.95244
12.15000 0.96098 0.94704 0.93945
12.15417 0.94827 0.93444 0.92778
12.15833 0.93651 0.92305 0.91730
12.16250 0.92562 0.91277 0.90786
12.16667 0.91556 0.90307 0.89977
12.17083 0.90600 0.89384 0.89233
12.17500 0.89694 0.88496 0.88503
12.17917 0.88834 0.87632 0.87765
12.18333 0.88019 0.86787 0.87017
12.18750 0.87245 0.85961 0.86265
12.19167 0.86512 0.85154 0.85519
12.19583 0.85817 0.84371 0.84787
12.20000 0.85157 0.83616 0.84075
12.20417 0.84532 0.82891 0.83388
12.20833 0.83940 0.82199 0.82728
12.21250 0.83378 0.81543 0.82099
12.21667 0.82846 0.80924 0.81501
12.22083 0.82341 0.80341 0.80933
12.22500 0.81863 0.79795 0.80397
12.22917 0.81410 0.79284 0.79890
12.23333 0.80980 0.78807 0.79413
12.23750 0.80573 0.78362 0.78965
12.24167 0.80529 0.78129 0.78673
12.24583 0.80477 0.78002 0.78506
12.25000 0.80419 0.77916 0.78411
12.25417 0.80356 0.77846 0.78347
12.25833 0.80288 0.77786 0.78290
12.26250 0.80216 0.77733 0.78230
12.26667 0.80141 0.77685 0.78162
12.27083 0.80064 0.77642 0.78087
12.27500 0.79984 0.77603 0.78006
12.27917 0.79904 0.77567 0.77921
12.28333 0.79823 0.77533 0.77835
12.28750 0.79741 0.77502 0.77748
12.29167 0.79659 0.77471 0.77663
12.29583 0.79577 0.77441 0.77580
12.30000 0.79496 0.77412 0.77500
12.30417 0.79416 0.77383 0.77423
12.30833 0.79336 0.77354 0.77350
12.31250 0.79258 0.77324 0.77280
12.31667 0.79181 0.77294 0.77213
12.32083 0.79105 0.77264 0.77150
12.32500 0.79031 0.77234 0.77091
12.32917 0.78958 0.77203 0.77035
12.33333 0.78887 0.77173 0.76981
12.33750 0.78818 0.77142 0.76931
12.34167 0.78751 0.77111 0.76884
12.34583 0.78685 0.77080 0.76839
12.35000 0.78621 0.77050 0.76797
12.35417 0.78560 0.77020 0.76758
12.35833 0.78500 0.76990 0.76720
12.36250 0.78441 0.76961 0.76685
12.36667 0.78385 0.76932 0.76652
12.37083 0.78331 0.76903 0.76620
12.37500 0.78278 0.76875 0.76591
12.37917 0.78227 0.76848 0.76563
12.38333 0.78178 0.76822 0.76537
12.38750 0.78130 0.76796 0.76512
12.39167 0.78085 0.76771 0.76488
12.39583 0.78041 0.76746 0.76466
12.40000 0.77998 0.76723 0.76446
12.40417 0.77957 0.76700 0.76426
12.40833 0.77918 0.76677 0.76408
12.41250 0.77880 0.76656 0.76390
12.41667 0.77844 0.76635 0.76374
12.42083 0.77809 0.76615 0.76358
12.42500 0.77775 0.76596 0.76344
12.42917 0.77743 0.76578 0.76330
12.43333 0.77711 0.76560 0.76317
12.43750 0.77682 0.76543 0.76304
12.44167 0.77653 0.76526 0.76293
12.44583 0.77626 0.76511 0.76282
12.45000 0.77599 0.76496 0.76272
12.45417 0.77574 0.76481 0.76262
12.45833 0.77550 0.76467 0.76253
12.46250 0.77527 0.76454 0.76244
12.46667 0.77504 0.76441 0.76236
12.47083 0.77483 0.76429 0.76228
12.47500 0.77463 0.76417 0.76221
12.47917 0.77443 0.76406 0.76214
12.48333 0.77424 0.76395 0.76207
12.48750 0.77406 0.76385 0.76201
12.49167 0.77389 0.76375 0.76195
12.49583 0.77373 0.76366 0.76190
12.50000 0.77357 0.76357 0.76184
12.50417 0.77342 0.76349 0.76180
12.50833 0.77327 0.76341 0.76175
12.51250 0.77314 0.76333 0.76171
12.51667 0.77301 0.76326 0.76166
12.52083 0.77288 0.76319 0.76162
12.52500 0.77276 0.76312 0.76159
12.52917 0.77264 0.76306 0.76155
12.53333 0.77253 0.76299 0.76152
12.53750 0.77243 0.76294 0.76149
12.54167 0.77233 0.76288 0.76146
12.54583 0.77223 0.76283 0.76143
12.55000 0.82182 0.79061 0.78051
12.55417 0.86849 0.83131 0.81379
12.55833 0.91254 0.87584 0.85427
12.56250 0.95419 0.92023 0.89745
12.56667 0.99366 0.96271 0.94083
12.57083 1.03113 1.00248 0.98310
12.57500 1.06643 1.03933 1.02363
12.57917 1.09922 1.07328 1.06208
12.58333 1.12973 1.10445 1.09821
12.58750 1.15814 1.13295 1.13182
12.59167 1.18462 1.15886 1.16273
12.59583 1.20933 1.18226 1.19083
12.60000 1.23240 1.20326 1.21610
12.60417 1.25396 1.22196 1.23861
12.60833 1.27412 1.23854 1.25847
12.61250 1.29297 1.25316 1.27583
12.61667 1.31062 1.26601 1.29088
12.62083 1.32714 1.27729 1.30377
12.62500 1.34262 1.28719 1.31468
12.62917 1.35713 1.29588 1.32379
12.63333 1.36000 1.30352 1.33126
12.63750 1.36000 1.31025 1.33726
12.64167 1.36000 1.31620 1.34196
12.64583 1.36000 1.32147 1.34552
12.65000 1.36000 1.32614 1.34810
12.65417 1.36000 1.33030 1.34986
12.65833 1.36000 1.33401 1.35094
12.66250 1.36000 1.33732 1.35146
12.66667 1.36000 1.34028 1.35155
12.67083 1.36000 1.34292 1.35130
12.67500 1.36000 1.34529 1.35080
12.67917 1.36000 1.34742 1.35013
12.68333 1.36000 1.34932 1.34935
12.68750 1.36000 1.35103 1.34850
12.69167 1.36000 1.35255 1.34763
12.69583 1.36000 1.35392 1.34676
12.70000 1.36000 1.35515 1.34592
12.70417 1.36000 1.35625 1.34511
12.70833 1.36000 1.35723 1.34436
12.71250 1.36000 1.35811 1.34367
12.71667 1.36000 1.35889 1.34303
12.72083 1.36000 1.35960 1.34245
12.72500 1.36000 1.36022 1.34193
12.72917 1.32905 1.34812 1.32978
12.73333 1.30004 1.32589 1.30872
12.73750 1.27287 1.29898 1.28275
12.74167 1.24743 1.27143 1.25513
12.74583 1.22364 1.24514 1.22818
12.75000 1.20139 1.22043 1.20331
12.75417 1.18062 1.19711 1.18101
12.75833 1.16122 1.17511 1.16107
12.76250 1.14313 1.15439 1.14296
12.76667 1.12626 1.13496 1.12618
12.77083 1.11053 1.11684 1.11038
12.77500 1.09589 1.10000 1.09544
12.77917 1.08225 1.08443 1.08130
12.78333 1.06957 1.07008 1.06800
12.78750 1.05777 1.05689 1.05557
12.79167 1.04680 1.04483 1.04402
12.79583 1.03660 1.03382 1.03334
12.80000 1.02713 1.02379 1.02351
12.80417 1.01834 1.01469 1.01450
12.80833 1.01018 1.00643 1.00627
12.81250 1.00260 0.99896 0.99875
12.81667 0.99558 0.99219 0.99190
12.82083 0.98906 0.98608 0.98566
12.82500 0.98302 0.98055 0.97998
12.82917 0.97742 0.97556 0.97482
12.83333 0.97223 0.97104 0.97013
12.83750 0.96742 0.96696 0.96586
12.84167 0.96296 0.96327 0.96197
12.84583 0.95883 0.95992 0.95843
12.85000 0.95501 0.95689 0.95521
12.85417 0.95148 0.95414 0.95227
12.85833 0.94820 0.95164 0.94959
12.86250 0.94517 0.94937 0.94714
12.86667 0.94236 0.94730 0.94490
12.87083 0.93977 0.94542 0.94286
12.87500 0.93737 0.94371 0.94098
12.87917 0.93515 0.94215 0.93927
12.88333 0.93309 0.94072 0.93769
12.88750 0.93119 0.93942 0.93625
12.89167 0.92943 0.93823 0.93493
12.89583 0.92780 0.93714 0.93371
12.90000 0.92630 0.93614 0.93259
12.90417 0.92491 0.93523 0.93156
12.90833 0.92363 0.93440 0.93062
12.91250 0.92244 0.93363 0.92975
12.91667 0.92134 0.93293 0.92895
12.92083 0.92032 0.93228 0.92821
12.92500 0.91938 0.93169 0.92752
12.92917 0.91852 0.93114 0.92690
12.93333 0.91771 0.93064 0.92632
12.93750 0.91697 0.93019 0.92578
12.94167 0.91629 0.92944 0.92520
12.94583 0.91290 0.92634 0.92336
12.95000 0.90707 0.92037 0.91937
12.95417 0.89905 0.91163 0.91283
12.95833 0.88908 0.90054 0.90367
12.96250 0.87737 0.88761 0.89203
12.96667 0.86413 0.87336 0.87820
12.97083 0.84954 0.85826 0.86250
12.97500 0.83380 0.84271 0.84533
12.97917 0.81707 0.82696 0.82705
12.98333 0.79952 0.81119 0.80802
12.98750 0.78130 0.79545 0.78854
12.99167 0.76255 0.77970 0.76887
12.99583 0.74341 0.76388 0.74919
13.00000 0.72400 0.74787 0.72965
13.00417 0.70445 0.73157 0.71032
13.00833 0.68486 0.71491 0.69127
13.01250 0.66533 0.69785 0.67251
13.01667 0.64596 0.68038 0.65405
13.02083 0.62682 0.66251 0.63588
13.02500 0.60801 0.64432 0.61800
13.02917 0.58958 0.62588 0.60039
13.03333 0.57160 0.60728 0.58305
13.03750 0.55412 0.58864 0.56600
13.04167 0.53719 0.57007 0.54924
13.04583 0.52084 0.55168 0.53280
13.05000 0.50512 0.53358 0.51671
13.05417 0.49003 0.51588 0.50100
13.05833 0.47561 0.49867 0.48572
13.06250 0.46185 0.48205 0.47092
13.06667 0.44878 0.46608 0.45663
13.07083 0.43639 0.45083 0.44291
13.07500 0.42467 0.43635 0.42979
13.07917 0.41363 0.42267 0.41733
13.08333 0.40324 0.40981 0.40553
13.08750 0.39348 0.39778 0.39444
13.09167 0.38435 0.38659 0.38405
13.09583 0.37583 0.37621 0.37438
13.10000 0.36788 0.36664 0.36543
13.10417 0.40897 0.38132 0.38113
13.10833 0.44492 0.40982 0.41090
13.11250 0.47654 0.44327 0.44354
13.11667 0.50448 0.47707 0.47379
13.12083 0.52924 0.50889 0.50016
13.12500 0.55125 0.53763 0.52284
13.12917 0.57085 0.56289 0.54259
13.13333 0.58834 0.58470 0.56018
13.13750 0.60396 0.60332 0.57620
13.14167 0.61793 0.61916 0.59100
13.14583 0.63045 0.63263 0.60477
13.15000 0.64166 0.64412 0.61759
13.15417 0.65171 0.65399 0.62949
13.15833 0.66073 0.66252 0.64046
13.16250 0.66883 0.66993 0.65049
13.16667 0.67610 0.67642 0.65961
13.17083 0.68263 0.68214 0.66783
13.17500 0.68850 0.68719 0.67519
13.17917 0.69377 0.69168 0.68175
13.18333 0.69852 0.69568 0.68758
13.18750 0.70278 0.69926 0.69273
13.19167 0.70662 0.70247 0.69728
13.19583 0.71006 0.70536 0.70128
13.20000 0.71316 0.70796 0.70480
13.20417 0.71595 0.71031 0.70789
13.20833 0.71846 0.71244 0.71061
13.21250 0.72071 0.71436 0.71299
13.21667 0.72274 0.71611 0.71509
13.22083 0.72457 0.71770 0.71692
13.22500 0.72621 0.71914 0.71852
13.22917 0.72768 0.72046 0.71993
13.23333 0.72900 0.72166 0.72115
13.23750 0.73020 0.72276 0.72222
13.24167 0.73127 0.72377 0.72315
13.24583 0.73223 0.72469 0.72397
13.25000 0.73309 0.72553 0.72467
13.25417 0.73387 0.72630 0.72528
13.25833 0.73457 0.72701 0.72580
13.26250 0.73519 0.72766 0.72625
13.26667 0.73575 0.72826 0.72663
13.27083 0.73626 0.72882 0.72696
13.27500 0.73671 0.72933 0.72724
13.27917 0.73712 0.72979 0.72747
13.28333 0.73748 0.72835 0.72679
13.28750 0.73553 0.72508 0.72440
13.29167 0.73160 0.72038 0.72018
13.29583 0.72598 0.71449 0.71426
13.30000 0.71894 0.70757 0.70689
13.30417 0.71075 0.69972 0.69830
13.30833 0.70164 0.69106 0.68873
13.31250 0.69182 0.68173 0.67843
13.31667 0.68150 0.67186 0.66764
13.32083 0.60791 0.62391 0.62885
13.32500 0.53986 0.55917 0.56731
13.32917 0.47733 0.49331 0.49602
13.33333 0.42028 0.43235 0.42644
13.33750 0.36862 0.37771 0.36472
13.34167 0.32224 0.32924 0.31256
13.34583 0.28098 0.28649 0.26936
13.35000 0.24464 0.24913 0.23388
13.35417 0.21299 0.21692 0.20487
13.35833 0.18574 0.18962 0.18125
13.36250 0.16258 0.16685 0.16213
13.36667 0.14316 0.14814 0.14671
13.37083 0.12709 0.13295 0.13428
13.37500 0.11397 0.12069 0.12427
13.37917 0.10341 0.11086 0.11618
13.38333 0.09502 0.10297 0.10960
13.38750 0.08843 0.09662 0.10422
13.39167 0.08331 0.09150 0.09981
13.39583 0.07936 0.08735 0.09615
13.40000 0.07633 0.08396 0.09312
13.40417 0.07402 0.08119 0.09059
13.40833 0.07227 0.07890 0.08848
13.41250 0.07093 0.07702 0.08670
13.41667 0.06992 0.07546 0.08521
13.42083 0.06915 0.07416 0.08395
13.42500 0.06856 0.07309 0.08288
13.42917 0.06811 0.07219 0.08198
13.43333 0.06776 0.07145 0.08122
13.43750 0.06749 0.07083 0.08057
13.44167 0.06975 0.07133 0.08072
13.44583 0.07136 0.07216 0.08122
13.45000 0.07253 0.07295 0.08174
13.45417 0.07337 0.07361 0.08215
13.45833 0.07398 0.07410 0.08243
13.46250 0.07441 0.07445 0.08260
13.46667 0.07473 0.07468 0.08269
13.47083 0.07496 0.07482 0.08274
13.47500 0.07512 0.07491 0.08275
13.47917 0.07524 0.07496 0.08274
13.48333 0.07532 0.07498 0.08272
13.48750 0.07538 0.07499 0.08271
13.49167 0.07543 0.07500 0.08269
13.49583 0.07545 0.07501 0.08267
13.50000 0.07547 0.07502 0.08266
13.50417 0.07549 0.07503 0.08265
13.50833 0.07550 0.07504 0.08264
13.51250 0.07550 0.07506 0.08263
13.51667 0.07551 0.07508 0.08263
13.52083 0.07551 0.07510 0.08262
13.52500 0.07551 0.07512 0.08262
13.52917 0.07551 0.07514 0.08261
13.53333 0.07551 0.07516 0.08261
13.53750 0.07551 0.07518 0.08261
13.54167 0.07551 0.07520 0.08261
13.54583 0.07551 0.07521 0.08261
13.55000 0.07551 0.07523 0.08261
13.55417 0.07551 0.07524 0.08260
13.55833 0.07551 0.07525 0.08260
13.56250 0.07551 0.07526 0.08260
13.56667 0.07551 0.07527 0.08260
13.57083 0.07551 0.07528 0.08260
13.57500 0.07551 0.07766 0.08723
13.57917 0.08612 0.08478 0.09711
13.58333 0.10146 0.09624 0.11147
13.58750 0.11898 0.11116 0.12895
13.59167 0.13743 0.12859 0.14826
13.59583 0.15621 0.14767 0.16837
13.60000 0.17494 0.16765 0.18855
13.60417 0.19341 0.18795 0.20838
13.60833 0.21152 0.20814 0.22759
13.61250 0.22917 0.22790 0.24609
13.61667 0.24631 0.24695 0.26383
13.62083 0.26294 0.26513 0.28081
13.62500 0.27902 0.28239 0.29707
13.62917 0.29455 0.29876 0.31263
13.63333 0.30954 0.31433 0.32752
13.63750 0.32399 0.32920 0.34177
13.64167 0.33791 0.34343 0.35542
13.64583 0.35131 0.35710 0.36850
13.65000 0.36421 0.37024 0.38103
13.65417 0.37661 0.38287 0.39305
13.65833 0.38853 0.39502 0.40457
13.66250 0.39999 0.40671 0.41564
13.66667 0.41099 0.41795 0.42626
13.67083 0.42156 0.42874 0.43648
13.67500 0.43171 0.43911 0.44629
13.67917 0.44145 0.44905 0.45573
13.68333 0.45080 0.45859 0.46482
13.68750 0.45977 0.46774 0.47356
13.69167 0.46837 0.47649 0.48198
13.69583 0.47662 0.48487 0.49009
13.70000 0.48453 0.49289 0.49789
13.70417 0.49212 0.50054 0.50541
13.70833 0.49939 0.50785 0.51264
13.71250 0.50635 0.51483 0.51960
13.71667 0.51303 0.52148 0.52630
13.72083 0.51943 0.52781 0.53275
13.72500 0.52556 0.53384 0.53895
13.72917 0.53143 0.53958 0.54490
13.73333 0.53705 0.54504 0.55062
13.73750 0.54244 0.55022 0.55612
13.74167 0.54759 0.55515 0.56139
13.74583 0.55253 0.55983 0.56645
13.75000 0.55725 0.56427 0.57129
13.75417 0.56177 0.56848 0.57594
13.75833 0.57886 0.57913 0.58548
13.76250 0.59454 0.59233 0.59852
13.76667 0.60896 0.60577 0.61294
13.77083 0.62223 0.61860 0.62728
13.77500 0.63448 0.63062 0.64079
13.77917 0.64579 0.64106 0.65143
13.78333 0.65353 0.64874 0.65895
13.78750 0.65808 0.65333 0.66340
13.79167 0.65982 0.65494 0.66496
13.79583 0.65906 0.65392 0.66384
13.80000 0.65609 0.65068 0.66028
13.80417 0.65119 0.64566 0.65456
13.80833 0.64461 0.63926 0.64697
13.81250 0.63657 0.63181 0.63779
13.81667 0.62728 0.62353 0.62732
13.82083 0.61695 0.61459 0.61584
13.82500 0.60574 0.60504 0.60357
13.82917 0.59383 0.59491 0.59072
13.83333 0.58137 0.58419 0.57747
13.83750 0.56850 0.57289 0.56393
13.84167 0.55534 0.56099 0.55023
13.84583 0.54202 0.54855 0.53643
13.85000 0.52864 0.53561 0.52263
13.85417 0.51529 0.52226 0.50887
13.85833 0.50206 0.50860 0.49522
13.86250 0.48903 0.49477 0.48174
13.86667 0.47626 0.48088 0.46849
13.87083 0.46381 0.46705 0.45551
13.87500 0.45172 0.45342 0.44288
13.87917 0.44005 0.44009 0.43063
13.88333 0.42880 0.42716 0.41882
13.88750 0.41803 0.41471 0.40750
13.89167 0.40773 0.40281 0.39670
13.89583 0.39793 0.39151 0.38645
13.90000 0.38864 0.38085 0.37679
13.90417 0.37984 0.37084 0.36772
13.90833 0.37154 0.36151 0.35926
13.91250 0.36374 0.35284 0.35140
13.91667 0.35642 0.34484 0.34413
13.92083 0.34958 0.33747 0.33745
13.92500 0.34318 0.33072 0.33132
13.92917 0.33723 0.32455 0.32573
13.93333 0.33170 0.31894 0.32065
13.93750 0.32656 0.31385 0.31604
13.94167 0.32181 0.30924 0.31187
13.94583 0.31742 0.30508 0.30812
13.95000 0.31336 0.30134 0.30474
13.95417 0.30963 0.29797 0.30171
13.95833 0.30619 0.29496 0.29899
13.96250 0.30303 0.29226 0.29656
13.96667 0.30013 0.28985 0.29439
13.97083 0.29747 0.28769 0.29245
13.97500 0.30137 0.28893 0.29408
13.97917 0.30464 0.29193 0.29805
13.98333 0.30737 0.29541 0.30279
13.98750 0.30964 0.29878 0.30733
13.99167 0.31153 0.30179 0.31119
13.99583 0.31310 0.30440 0.31427
14.00000 0.31438 0.30661 0.31661
14.00417 0.31544 0.30848 0.31834
14.00833 0.31629 0.31006 0.31960
14.01250 0.31699 0.31138 0.32049
14.01667 0.31754 0.31249 0.32112
14.02083 0.31798 0.31341 0.32157
14.02500 0.31832 0.31419 0.32189
14.02917 0.31857 0.31484 0.32211
14.03333 0.31877 0.31537 0.32227
14.03750 0.31890 0.31582 0.32238
14.04167 0.31899 0.31618 0.32246
14.04583 0.31905 0.31648 0.32252
14.05000 0.31907 0.31672 0.32256
14.05417 0.31907 0.31691 0.32258
14.05833 0.31905 0.31706 0.32260
14.06250 0.31902 0.31717 0.32261
14.06667 0.31898 0.31726 0.32262
14.07083 0.31893 0.31732 0.32262
14.07500 0.31887 0.31736 0.32261
14.07917 0.31880 0.31739 0.32261
14.08333 0.31874 0.31740 0.32260
14.08750 0.31867 0.31740 0.32259
14.09167 0.31861 0.31740 0.32257
14.09583 0.31854 0.31738 0.32256
14.10000 0.31848 0.31737 0.32254
14.10417 0.31842 0.31735 0.32253
14.10833 0.31836 0.31732 0.32251
14.11250 0.31830 0.31730 0.32249
14.11667 0.31824 0.31727 0.32247
14.12083 0.31819 0.31724 0.32245
14.12500 0.31814 0.31722 0.32244
14.12917 0.31810 0.31719 0.32242
14.13333 0.31805 0.31717 0.32240
14.13750 0.31801 0.31714 0.32238
14.14167 0.31797 0.31712 0.32237
14.14583 0.31794 0.31710 0.32235
14.15000 0.31790 0.31708 0.32233
14.15417 0.31787 0.31706 0.32232
14.15833 0.31784 0.31704 0.32230
14.16250 0.31782 0.31702 0.32229
14.16667 0.31779 0.31700 0.32228
14.17083 0.31777 0.31699 0.32226
14.17500 0.31775 0.31698 0.32225
14.17917 0.31773 0.31696 0.32224
14.18333 0.31771 0.31695 0.32223
14.18750 0.31769 0.31694 0.32222
14.19167 0.31768 0.31933 0.32290
14.19583 0.32294 0.32433 0.32648
14.20000 0.33197 0.33178 0.33372
14.20417 0.34367 0.34147 0.34430
14.20833 0.35726 0.35316 0.35743
14.21250 0.37215 0.36652 0.37228
14.21667 0.38791 0.38117 0.38820
14.22083 0.40457 0.39698 0.40486
14.22500 0.42148 0.41352 0.42189
14.22917 0.43848 0.43047 0.43901
14.23333 0.45541 0.44761 0.45604
14.23750 0.47219 0.46483 0.47285
14.24167 0.48872 0.48198 0.48937
14.24583 0.50496 0.49900 0.50557
14.25000 0.52086 0.51579 0.52141
14.25417 0.53638 0.53229 0.53689
14.25833 0.55151 0.54845 0.55199
14.26250 0.56622 0.56423 0.56673
14.26667 0.58051 0.57958 0.58109
14.27083 0.59438 0.59450 0.59508
14.27500 0.60781 0.60895 0.60871
14.27917 0.62082 0.62294 0.62199
14.28333 0.63340 0.63646 0.63491
14.28750 0.64556 0.64950 0.64749
14.29167 0.65730 0.66207 0.65973
14.29583 0.66864 0.67417 0.67163
14.30000 0.67958 0.68581 0.68320
14.30417 0.69014 0.69699 0.69445
14.30833 0.70031 0.70773 0.70536
14.31250 0.71011 0.71803 0.71596
14.31667 0.71956 0.72792 0.72624
14.32083 0.72865 0.73740 0.73620
14.32500 0.73740 0.74648 0.74585
14.32917 0.74583 0.75518 0.75518
14.33333 0.75394 0.76352 0.76420
14.33750 0.76173 0.77150 0.77291
14.34167 0.76923 0.77915 0.78131
14.34583 0.77644 0.78647 0.78940
14.35000 0.78337 0.79348 0.79719
14.35417 0.79003 0.80020 0.80467
14.35833 0.79644 0.80663 0.81185
14.36250 0.80258 0.81279 0.81874
14.36667 0.80849 0.81870 0.82534
14.37083 0.81416 0.82435 0.83165
14.37500 0.81961 0.82977 0.83768
14.37917 0.82484 0.83496 0.84343
14.38333 0.82986 0.83993 0.84891
14.38750 0.83468 0.84469 0.85413
14.39167 0.83930 0.84926 0.85909
14.39583 0.84374 0.85364 0.86381
14.40000 0.84800 0.85783 0.86829
14.40417 0.85208 0.86185 0.87254
14.40833 0.85600 0.86570 0.87656
14.41250 0.85975 0.86939 0.88037
14.41667 0.86336 0.87292 0.88398
14.42083 0.86681 0.87630 0.88740
14.42500 0.87012 0.87954 0.89062
14.42917 0.87330 0.88086 0.88757
14.43333 0.87099 0.87626 0.87986
14.43750 0.86362 0.86609 0.86948
14.44167 0.85159 0.85128 0.85712
14.44583 0.83527 0.83233 0.84238
14.45000 0.81501 0.80938 0.82433
14.45417 0.79114 0.78262 0.80215
14.45833 0.76397 0.75242 0.77556
14.46250 0.73382 0.71934 0.74483
14.46667 0.70097 0.68376 0.71052
14.47083 0.66573 0.64560 0.67324
14.47500 0.62837 0.60470 0.63348
14.47917 0.58917 0.56130 0.59164
14.48333 0.54842 0.51603 0.54808
14.48750 0.50641 0.46975 0.50322
14.49167 0.46342 0.42341 0.45752
14.49583 0.41975 0.37797 0.41149
14.50000 0.37572 0.33432 0.36580
14.50417 0.33166 0.29324 0.32118
14.50833 0.28795 0.25539 0.27853
14.51250 0.24504 0.22119 0.23879
14.51667 0.20370 0.19088 0.20281
14.52083 0.16688 0.16450 0.17127
14.52500 0.13724 0.14192 0.14447
14.52917 0.11251 0.12287 0.12239
14.53333 0.07603 0.09994 0.09822
14.53750 0.04798 0.07747 0.07672
14.54167 0.02829 0.05815 0.06020
14.54583 0.01589 0.04290 0.04846
14.55000 0.00966 0.03164 0.04042
14.55417 0.00742 0.02381 0.03495
14.55833 0.00697 0.01865 0.03123
14.56250 0.00689 0.01542 0.02864
14.56667 0.00689 0.01352 0.02681
14.57083 0.00688 0.01245 0.02548
14.57500 0.00688 0.01190 0.02450
14.57917 0.00688 0.01165 0.02376
14.58333 0.00688 0.01156 0.02320
14.58750 0.00688 0.01155 0.02276
14.59167 0.00688 0.01158 0.02242
14.59583 0.00688 0.01163 0.02216
14.60000 0.00688 0.01168 0.02195
14.60417 0.00688 0.01173 0.02179
14.60833 0.00688 0.01178 0.02166
14.61250 0.00688 0.01182 0.02156
14.61667 0.00688 0.01186 0.02148
14.62083 0.00688 0.01190 0.02142
14.62500 0.00688 0.01193 0.02137
14.62917 0.00688 0.01196 0.02133
14.63333 0.00688 0.01198 0.02129
14.63750 0.00688 0.01201 0.02127
14.64167 0.00688 0.01202 0.02125
14.64583 0.00688 0.01204 0.02123
14.65000 0.00688 0.01205 0.02122
14.65417 0.00688 0.01207 0.02121
14.65833 0.00688 0.01208 0.02120
14.66250 0.00688 0.01208 0.02119
14.66667 0.00688 0.01209 0.02119
14.67083 0.00688 0.01210 0.02119
14.67500 0.00688 0.01210 0.02118
14.67917 0.00688 0.01211 0.02118
14.68333 0.00688 0.01211 0.02118
14.68750 0.00688 0.01211 0.02117
14.69167 0.00688 0.01212 0.02117
14.69583 0.00688 0.01212 0.02117
14.70000 0.00688 0.01212 0.02117
14.70417 0.00688 0.01212 0.02117
14.70833 0.00688 0.01212 0.02117
14.71250 0.00688 0.01212 0.02117
14.71667 0.00688 0.01212 0.02117
14.72083 0.00688 0.01212 0.02117
14.72500 0.00688 0.01212 0.02117
14.72917 0.00688 0.01212 0.02117
14.73333 0.00688 0.01212 0.02117
14.73750 0.00688 0.01212 0.02117
14.74167 0.00688 0.01212 0.02117
14.74583 0.00688 0.01212 0.02117
14.75000 0.00688 0.01212 0.02117
14.75417 0.00688 0.01212 0.02117
14.75833 0.00688 0.01212 0.02116
14.76250 0.00688 0.01212 0.02116
14.76667 0.00688 0.01212 0.02116
14.77083 0.00688 0.01212 0.02116
14.77500 0.03510 0.02388 0.02963
14.77917 0.04817 0.03813 0.04118
14.78333 0.05658 0.05104 0.05198
14.78750 0.06232 0.06156 0.06049
14.79167 0.06636 0.06970 0.06658
14.79583 0.06924 0.07577 0.07069
14.80000 0.07132 0.08016 0.07339
14.80417 0.07283 0.08320 0.07517
14.80833 0.07393 0.08519 0.07638
14.81250 0.07473 0.08638 0.07725
14.81667 0.07533 0.08696 0.07791
14.82083 0.07576 0.08710 0.07844
14.82500 0.07608 0.08691 0.07889
14.82917 0.07632 0.08987 0.08553
14.83333 0.09179 0.09597 0.09653
14.83750 0.10757 0.10427 0.10951
14.84167 0.12239 0.11383 0.12283
14.84583 0.13595 0.12393 0.13556
14.85000 0.14820 0.13413 0.14728
14.85417 0.15920 0.14414 0.15786
14.85833 0.16905 0.15380 0.16734
14.86250 0.17785 0.16302 0.17580
14.86667 0.18570 0.17172 0.18336
14.87083 0.19268 0.17987 0.19013
14.87500 0.19889 0.18743 0.19621
14.87917 0.20441 0.19438 0.20169
14.88333 0.20931 0.20072 0.20664
14.88750 0.21365 0.20646 0.21111
14.89167 0.21750 0.21162 0.21516
14.89583 0.22090 0.21622 0.21883
14.90000 0.22391 0.22031 0.22215
14.90417 0.22657 0.22391 0.22517
14.90833 0.22892 0.22708 0.22790
14.91250 0.23100 0.22985 0.23037
14.91667 0.23283 0.23227 0.23261
14.92083 0.23444 0.23437 0.23464
14.92500 0.23585 0.23619 0.23648
14.92917 0.23710 0.23776 0.23814
14.93333 0.23819 0.23912 0.23964
14.93750 0.23916 0.24029 0.24100
14.94167 0.24000 0.24130 0.24223
14.94583 0.24074 0.24216 0.24334
14.95000 0.24139 0.24291 0.24434
14.95417 0.24196 0.24355 0.24524
14.95833 0.24246 0.24410 0.24606
14.96250 0.24289 0.24457 0.24680
14.96667 0.24327 0.24498 0.24746
14.97083 0.24360 0.24532 0.24806
14.97500 0.24389 0.24562 0.24861
14.97917 0.24415 0.24588 0.24909
14.98333 0.24437 0.24610 0.24953
14.98750 0.24456 0.24629 0.24993
14.99167 0.24473 0.24645 0.25029
14.99583 0.24488 0.24659 0.25061
15.00000 0.24500 0.24671 0.25091
15.00417 0.24511 0.24682 0.25117
15.00833 0.24521 0.24691 0.25141
15.01250 0.24529 0.24698 0.25162
15.01667 0.24537 0.24705 0.25181
15.02083 0.24543 0.24711 0.25199
15.02500 0.26888 0.25869 0.26436
15.02917 0.28897 0.27661 0.28316
15.03333 0.30631 0.29627 0.30288
15.03750 0.32134 0.31536 0.32087
15.04167 0.33443 0.33287 0.33636
15.04583 0.34585 0.34838 0.34944
15.05000 0.35586 0.36179 0.36044
15.05417 0.36464 0.37315 0.36972
15.05833 0.37237 0.38265 0.37760
15.06250 0.37916 0.39051 0.38432
15.06667 0.38516 0.39697 0.39009
15.07083 0.39045 0.40226 0.39505
15.07500 0.39512 0.40660 0.39934
15.07917 0.39926 0.41017 0.40306
15.08333 0.40292 0.41311 0.40628
15.08750 0.40616 0.41555 0.40908
15.09167 0.40903 0.41759 0.41152
15.09583 0.41157 0.41931 0.41365
15.10000 0.41383 0.42076 0.41550
15.10417 0.41583 0.42199 0.41711
15.10833 0.41760 0.42305 0.41851
15.11250 0.41918 0.42397 0.41973
15.11667 0.42058 0.42477 0.42079
15.12083 0.42182 0.42546 0.42171
15.12500 0.42293 0.42608 0.42251
15.12917 0.42391 0.42661 0.42321
15.13333 0.38014 0.40075 0.40291
15.13750 0.34138 0.36261 0.36722
15.14167 0.30731 0.32372 0.32596
15.14583 0.27757 0.28867 0.28667
15.15000 0.25183 0.25840 0.25302
15.15417 0.22971 0.23255 0.22585
15.15833 0.21087 0.21061 0.20455
15.16250 0.19494 0.19213 0.18803
15.16667 0.18157 0.17673 0.17525
15.17083 0.17044 0.16410 0.16532
15.17500 0.16123 0.15391 0.15755
15.17917 0.15367 0.14786 0.15589
15.18333 0.15504 0.14753 0.16010
15.18750 0.16174 0.15247 0.16883
15.19167 0.17165 0.16150 0.18053
15.19583 0.18348 0.17340 0.19384
15.20000 0.19641 0.18711 0.20781
15.20417 0.20988 0.20186 0.22184
15.20833 0.22356 0.21703 0.23560
15.21250 0.23720 0.23221 0.24893
15.21667 0.25065 0.24710 0.26180
15.22083 0.26381 0.26147 0.27419
15.22500 0.27661 0.27523 0.28612
15.22917 0.28899 0.28832 0.29761
15.23333 0.30094 0.30077 0.30868
15.23750 0.31245 0.31260 0.31933
15.24167 0.32349 0.32388 0.32958
15.24583 0.33408 0.33463 0.33943
15.25000 0.34421 0.34491 0.34888
15.25417 0.35390 0.35474 0.35794
15.25833 0.36316 0.36415 0.36662
15.26250 0.37199 0.37398 0.37436
15.26667 0.38364 0.38423 0.38304
15.27083 0.39739 0.39560 0.39379
15.27500 0.41268 0.40874 0.40672
15.27917 0.42908 0.42384 0.42145
15.28333 0.44627 0.44066 0.43743
15.28750 0.46398 0.45872 0.45419
15.29167 0.48201 0.47747 0.47135
15.29583 0.50020 0.49645 0.48866
15.30000 0.51843 0.51530 0.50596
15.30417 0.53660 0.53378 0.52316
15.30833 0.55463 0.55178 0.54018
15.31250 0.57245 0.56922 0.55700
15.31667 0.59003 0.58608 0.57359
15.32083 0.60732 0.60236 0.58994
15.32500 0.62430 0.61805 0.60601
15.32917 0.64093 0.63316 0.62180
15.33333 0.65721 0.64770 0.63728
15.33750 0.67312 0.66167 0.65242
15.34167 0.68866 0.67508 0.66720
15.34583 0.70374 0.68793 0.68158
15.35000 0.71751 0.70022 0.69553
15.35417 0.73009 0.71196 0.70902
15.35833 0.74160 0.72315 0.72202
15.36250 0.75214 0.73380 0.73450
15.36667 0.76179 0.74392 0.74642
15.37083 0.77064 0.75362 0.75427
15.37500 0.77471 0.75899 0.75877
15.37917 0.77446 0.75934 0.76064
15.38333 0.77028 0.75508 0.75986
15.38750 0.76255 0.74678 0.75600
15.39167 0.75162 0.73497 0.74858
15.39583 0.73782 0.72027 0.73734
15.40000 0.72144 0.70341 0.72236
15.40417 0.70280 0.68509 0.70401
15.40833 0.68218 0.66586 0.68286
15.41250 0.65983 0.64592 0.65951
15.41667 0.63602 0.62511 0.63446
15.42083 0.61100 0.60305 0.60813
15.42500 0.58502 0.57931 0.58079
15.42917 0.57663 0.56239 0.56228
15.43333 0.56597 0.54837 0.54903
15.43750 0.55338 0.53419 0.53711
15.44167 0.53916 0.51841 0.52417
15.44583 0.52361 0.50061 0.50916
15.45000 0.50702 0.48102 0.49191
15.45417 0.48964 0.46010 0.47269
15.45833 0.47172 0.43844 0.45197
15.46250 0.45351 0.41661 0.43031
15.46667 0.43520 0.39514 0.40823
15.47083 0.41702 0.37913 0.39066
15.47500 0.40700 0.36878 0.38058
15.47917 0.40299 0.36361 0.37778
15.48333 0.40348 0.36322 0.38046
15.48750 0.40734 0.36714 0.38663
15.49167 0.41374 0.37461 0.39485
15.49583 0.42202 0.38469 0.40428
15.50000 0.43169 0.39643 0.41453
15.50417 0.44237 0.40908 0.42542
15.50833 0.45374 0.42220 0.43685
15.51250 0.46557 0.43553 0.44874
15.51667 0.47767 0.44897 0.46100
15.52083 0.48990 0.46246 0.47352
15.52500 0.50214 0.47595 0.48621
15.52917 0.51430 0.48939 0.49895
15.53333 0.52632 0.50272 0.51165
15.53750 0.53813 0.51590 0.52425
15.54167 0.54971 0.52888 0.53666
15.54583 0.56100 0.54160 0.54884
15.55000 0.57200 0.55405 0.56073
15.55417 0.58269 0.56618 0.57230
15.55833 0.59305 0.57797 0.58352
15.56250 0.60307 0.58940 0.59438
15.56667 0.61276 0.60045 0.60485
15.57083 0.62211 0.61111 0.61493
15.57500 0.63112 0.62136 0.62461
15.57917 0.63980 0.63121 0.63389
15.58333 0.64815 0.64064 0.64277
15.58750 0.65618 0.64967 0.65127
15.59167 0.66389 0.65829 0.65939
15.59583 0.67130 0.66652 0.66715
15.60000 0.67840 0.67435 0.67455
15.60417 0.68521 0.68181 0.68161
15.60833 0.69174 0.68889 0.68834
15.61250 0.69799 0.69562 0.69477
15.61667 0.70398 0.70201 0.70090
15.62083 0.70971 0.70807 0.70674
15.62500 0.71519 0.71382 0.71232
15.62917 0.72043 0.71926 0.71765
15.63333 0.72544 0.72443 0.72273
15.63750 0.73023 0.72932 0.72759
15.64167 0.73481 0.73396 0.73223
15.64583 0.73918 0.73835 0.73666
15.65000 0.74335 0.74252 0.74089
15.65417 0.74733 0.74647 0.74494
15.65833 0.75113 0.75022 0.74881
15.66250 0.75476 0.75378 0.75251
15.66667 0.75822 0.75717 0.75605
15.67083 0.76152 0.76038 0.75943
15.67500 0.76466 0.76343 0.76267
15.67917 0.76766 0.76633 0.76576
15.68333 0.77052 0.76910 0.76872
15.68750 0.77324 0.77173 0.77155
15.69167 0.77583 0.77423 0.77426
15.69583 0.77831 0.77662 0.77685
15.70000 0.78066 0.77890 0.77932
15.70417 0.78290 0.78108 0.78169
15.70833 0.78503 0.78315 0.78395
15.71250 0.78706 0.78514 0.78611
15.71667 0.78900 0.78703 0.78817
15.72083 0.79084 0.78885 0.79015
15.72500 0.79259 0.79058 0.79203
15.72917 0.79425 0.79224 0.79383
15.73333 0.79583 0.79383 0.79555
15.73750 0.79734 0.79536 0.79719
15.74167 0.79877 0.79682 0.79876
15.74583 0.80013 0.79822 0.80026
15.75000 0.80143 0.79956 0.80168
15.75417 0.80266 0.80085 0.80304
15.75833 0.80383 0.80209 0.80434
15.76250 0.80494 0.80328 0.80558
15.76667 0.80600 0.80442 0.80676
15.77083 0.80700 0.80552 0.80789
15.77500 0.80795 0.80657 0.80896
15.77917 0.80886 0.80758 0.80999
15.78333 0.80972 0.80856 0.81096
15.78750 0.81054 0.80949 0.81189
15.79167 0.81131 0.81039 0.81277
15.79583 0.81069 0.81044 0.81307
15.80000 0.81014 0.81009 0.81291
15.80417 0.80965 0.80965 0.81251
15.80833 0.80923 0.80924 0.81202
15.81250 0.80885 0.80893 0.81155
15.81667 0.80853 0.80870 0.81114
15.82083 0.80825 0.80855 0.81081
15.82500 0.80800 0.80847 0.81056
15.82917 0.80779 0.80845 0.81039
15.83333 0.80761 0.80847 0.81029
15.83750 0.80746 0.80770 0.80993
15.84167 0.80538 0.80543 0.80837
15.84583 0.80158 0.80160 0.80517
15.85000 0.79628 0.79640 0.80031
15.85417 0.78967 0.79005 0.79397
15.85833 0.78192 0.78275 0.78643
15.86250 0.77321 0.77466 0.77793
15.86667 0.76368 0.76591 0.76867
15.87083 0.75348 0.75662 0.75884
15.87500 0.74273 0.74687 0.74857
15.87917 0.73155 0.73675 0.73796
15.88333 0.72005 0.72630 0.72711
15.88750 0.70833 0.71559 0.71610
15.89167 0.69647 0.70467 0.70499
15.89583 0.68457 0.69359 0.69382
15.90000 0.67269 0.68241 0.68264
15.90417 0.66090 0.67118 0.67149
15.90833 0.64925 0.65994 0.66039
15.91250 0.63780 0.64874 0.64939
15.91667 0.62659 0.63765 0.63850
15.92083 0.65536 0.64513 0.64431
15.92500 0.68082 0.66340 0.65957
15.92917 0.70337 0.68598 0.67741
15.93333 0.72334 0.70916 0.69483
15.93750 0.74104 0.73087 0.71095
15.94167 0.75670 0.75000 0.72570
15.94583 0.77056 0.76619 0.73922
15.95000 0.78282 0.77955 0.75161
15.95417 0.79364 0.79045 0.76293
15.95833 0.80319 0.79932 0.77321
15.96250 0.81159 0.80659 0.78249
15.96667 0.81899 0.81260 0.79083
15.97083 0.82548 0.81762 0.79830
15.97500 0.83116 0.82185 0.80496
15.97917 0.83612 0.82546 0.81091
15.98333 0.84045 0.82857 0.81622
15.98750 0.84421 0.83126 0.82095
15.99167 0.84746 0.83361 0.82517
15.99583 0.85027 0.83567 0.82893
16.00000 0.85267 0.83748 0.83227
16.00417 0.85473 0.83909 0.83524
16.00833 0.85648 0.84051 0.83786
16.01250 0.85795 0.84178 0.84017
16.01667 0.85918 0.84292 0.84218
16.02083 0.86020 0.84393 0.84394
16.02500 0.86104 0.84485 0.84546
16.02917 0.86171 0.84567 0.84676
16.03333 0.86224 0.84641 0.84786
16.03750 0.86265 0.84708 0.84878
16.04167 0.86295 0.84769 0.84955
16.04583 0.86315 0.84824 0.85017
16.05000 0.86328 0.84874 0.85066
16.05417 0.86334 0.84498 0.84783
16.05833 0.85806 0.83692 0.84060
16.06250 0.84784 0.82530 0.82909
16.06667 0.83307 0.81048 0.81352
16.07083 0.81410 0.79258 0.79392
16.07500 0.79126 0.77168 0.77040
16.07917 0.76487 0.74798 0.74328
16.08333 0.73522 0.72184 0.71311
16.08750 0.70257 0.69370 0.68059
16.09167 0.66716 0.66411 0.64646
16.09583 0.62909 0.63364 0.61145
16.10000 0.58645 0.60286 0.57630
16.10417 0.55220 0.57231 0.54168
16.10833 0.51681 0.54245 0.50819
16.11250 0.48937 0.51372 0.47638
16.11667 0.46030 0.48645 0.44669
16.12083 0.43873 0.46089 0.41947
16.12500 0.41505 0.43724 0.39491
16.12917 0.39844 0.41559 0.37311
16.13333 0.37928 0.39597 0.35403
16.13750 0.36679 0.38002 0.33931
16.14167 0.36208 0.36755 0.32905
16.14583 0.35921 0.35813 0.32248
16.15000 0.28492 0.31300 0.28631
16.15417 0.22049 0.25399 0.23244
16.15833 0.16558 0.19817 0.17859
16.16250 0.11988 0.15113 0.13475
16.16667 0.08304 0.11273 0.10298
16.17083 0.05468 0.08164 0.08128
16.17500 0.03422 0.05708 0.06671
16.17917 0.02087 0.03865 0.05684
16.18333 0.01340 0.02584 0.05002
16.18750 0.01010 0.01777 0.04517
16.19167 0.00902 0.01330 0.04163
16.19583 0.00874 0.01131 0.03899
16.20000 0.00868 0.01086 0.03697
16.20417 0.00867 0.01125 0.03540
16.20833 0.00867 0.01203 0.03416
16.21250 0.00867 0.01292 0.03317
16.21667 0.00867 0.01377 0.03237
16.22083 0.00867 0.01451 0.03174
16.22500 0.00867 0.01513 0.03122
16.22917 0.00867 0.01564 0.03081
16.23333 0.00867 0.01604 0.03048
16.23750 0.00867 0.01636 0.03022
16.24167 0.00867 0.01661 0.03001
16.24583 0.00867 0.01681 0.02985
16.25000 0.00867 0.01698 0.02972
16.25417 0.00867 0.01711 0.02962
16.25833 0.00867 0.01721 0.02954
16.26250 0.00867 0.01730 0.02948
16.26667 0.00867 0.01737 0.02943
16.27083 0.00867 0.01743 0.02939
16.27500 0.00867 0.01747 0.02936
16.27917 0.00867 0.01751 0.02934
16.28333 0.00867 0.01755 0.02933
16.28750 0.00867 0.01757 0.02932
16.29167 0.00867 0.01760 0.02931
16.29583 0.00867 0.01761 0.02930
16.30000 0.00867 0.01763 0.02930
16.30417 0.00867 0.01764 0.02930
16.30833 0.00867 0.01765 0.02930
16.31250 0.00867 0.01766 0.02930
16.31667 0.00867 0.01767 0.02930
16.32083 0.00867 0.01767 0.02930
16.32500 0.00867 0.01767 0.02930
16.32917 0.00867 0.01768 0.02930
16.33333 0.00867 0.01768 0.02930
16.33750 0.00867 0.01768 0.02930
16.34167 0.00867 0.01769 0.02930
16.34583 0.00867 0.02015 0.03361
16.35000 0.02511 0.02754 0.04160
16.35417 0.04004 0.03820 0.05195
16.35833 0.05455 0.05072 0.06355
16.36250 0.06855 0.06423 0.07565
16.36667 0.08200 0.07812 0.08783
16.37083 0.09486 0.09198 0.09987
16.37500 0.10713 0.10554 0.11165
16.37917 0.11881 0.11864 0.12309
16.38333 0.12991 0.13116 0.13416
16.38750 0.14044 0.14309 0.14484
16.39167 0.15042 0.15441 0.15510
16.39583 0.15988 0.16515 0.16495
16.40000 0.16883 0.17531 0.17438
16.40417 0.17730 0.18491 0.18340
16.40833 0.18531 0.19397 0.19202
16.41250 0.19288 0.20251 0.20023
16.41667 0.20003 0.21053 0.20804
16.42083 0.20678 0.21808 0.21547
16.42500 0.21316 0.22517 0.22252
16.42917 0.21917 0.23182 0.22919
16.43333 0.22484 0.23808 0.23551
16.43750 0.23019 0.24395 0.24147
16.44167 0.23524 0.24946 0.24710
16.44583 0.23999 0.25462 0.25239
16.45000 0.24447 0.25946 0.25738
16.45417 0.24869 0.26399 0.26206
16.45833 0.25266 0.26823 0.26646
16.46250 0.25640 0.27218 0.27059
16.46667 0.25992 0.27587 0.27446
16.47083 0.26323 0.27930 0.27808
16.47500 0.26635 0.28249 0.28148
16.47917 0.26928 0.28545 0.28465
16.48333 0.27204 0.28820 0.28762
16.48750 0.27463 0.29074 0.29039
16.49167 0.27707 0.29309 0.29298
16.49583 0.27936 0.29526 0.29540
16.50000 0.28151 0.29726 0.29766
16.50417 0.28354 0.29910 0.29976
16.50833 0.28544 0.30079 0.30173
16.51250 0.28722 0.30235 0.30356
16.51667 0.28890 0.30378 0.30527
16.52083 0.36083 0.33824 0.33874
16.52500 0.42370 0.38973 0.39037
16.52917 0.47939 0.44586 0.44555
16.53333 0.52917 0.50111 0.49798
16.53750 0.57396 0.55340 0.54595
16.54167 0.61446 0.60193 0.58968
16.54583 0.65124 0.64639 0.62993
16.55000 0.68473 0.68677 0.66743
16.55417 0.71533 0.72325 0.70257
16.55833 0.74333 0.75617 0.73549
16.56250 0.76902 0.78589 0.76614
16.56667 0.79263 0.81276 0.79442
16.57083 0.81435 0.83707 0.82024
16.57500 0.83437 0.85911 0.84362
16.57917 0.85283 0.87911 0.86470
16.58333 0.86988 0.89728 0.88365
16.58750 0.88564 0.91380 0.90070
16.59167 0.90022 0.92883 0.91609
16.59583 0.91371 0.94252 0.93002
16.60000 0.92621 0.95500 0.94268
16.60417 0.93780 0.96640 0.95423
16.60833 0.94854 0.97602 0.96446
16.61250 0.96153 0.98578 0.97562
16.61667 0.97631 0.99657 0.98835
16.62083 0.99251 1.00865 1.00256
16.62500 1.00982 1.02203 1.01801
16.62917 1.02799 1.03663 1.03444
16.63333 1.04679 1.05235 1.05166
16.63750 1.06606 1.06905 1.06949
16.64167 1.08565 1.08654 1.08778
16.64583 1.10542 1.10459 1.10638
16.65000 1.12528 1.12293 1.12513
16.65417 1.14513 1.14131 1.14388
16.65833 1.16490 1.15944 1.16245
16.66250 1.18454 1.17707 1.18070
16.66667 1.20398 1.19401 1.19845
16.67083 1.22319 1.21007 1.21554
16.67500 1.24213 1.22513 1.23183
16.67917 1.26077 1.23913 1.24720
16.68333 1.27909 1.25204 1.26154
16.68750 1.29707 1.26387 1.27478
16.69167 1.31468 1.27466 1.28685
16.69583 1.33193 1.28448 1.29774
16.70000 1.34881 1.29339 1.30745
16.70417 1.36000 1.30147 1.31600
16.70833 1.36000 1.30880 1.32343
16.71250 1.36000 1.31544 1.32980
16.71667 1.36000 1.32145 1.33518
16.72083 1.36000 1.32691 1.33964
16.72500 1.36000 1.33185 1.34327
16.72917 1.36000 1.33634 1.34615
16.73333 1.36000 1.34041 1.34836
16.73750 1.36000 1.34410 1.34998
16.74167 1.36000 1.34745 1.35109
16.74583 1.36000 1.35048 1.35175
16.75000 1.36000 1.35323 1.35205
16.75417 1.36000 1.35572 1.35203
16.75833 1.36000 1.35798 1.35177
16.76250 1.36000 1.36001 1.35131
16.76667 1.36000 1.36186 1.35070
16.77083 1.36000 1.36352 1.34998
16.77500 1.36000 1.36502 1.34919
16.77917 1.36000 1.36637 1.34836
16.78333 1.36000 1.36759 1.34752
16.78750 1.36000 1.36868 1.34669
16.79167 1.36000 1.36967 1.34588
16.79583 1.36000 1.37055 1.34510
16.80000 1.36000 1.37135 1.34437
16.80417 1.36000 1.37206 1.34369
16.80833 1.36000 1.37270 1.34307
16.81250 1.36000 1.37328 1.34250
16.81667 1.36000 1.37379 1.34198
16.82083 1.36000 1.37425 1.34151
16.82500 1.36000 1.37466 1.34109
16.82917 1.36000 1.37503 1.34072
16.83333 1.36000 1.37536 1.34039
16.83750 1.36000 1.37566 1.34010
16.84167 1.36000 1.37592 1.33984
16.84583 1.36000 1.37616 1.33961
16.85000 1.36000 1.37637 1.33941
16.85417 1.36000 1.37656 1.33924
16.85833 1.36000 1.37672 1.33908
16.86250 1.36000 1.37687 1.33895
16.86667 1.36000 1.37701 1.33883
16.87083 1.36000 1.37713 1.33873
16.87500 1.36000 1.37723 1.33864
16.87917 1.36000 1.37733 1.33856
16.88333 1.36000 1.37481 1.33448
16.88750 1.36000 1.37007 1.32833
16.89167 1.36000 1.36428 1.32184
16.89583 1.36000 1.35839 1.31607
16.90000 1.36000 1.35294 1.31153
16.90417 1.36000 1.34814 1.30844
16.90833 1.36000 1.34402 1.30681
16.91250 1.36000 1.34054 1.30652
16.91667 1.36000 1.33762 1.30737
16.92083 1.36000 1.33516 1.30910
16.92500 1.36000 1.33309 1.31143
16.92917 1.36000 1.33133 1.31406
16.93333 1.36000 1.32983 1.31674
16.93750 1.36000 1.32854 1.31924
16.94167 1.36000 1.32741 1.32140
16.94583 1.36000 1.32642 1.32314
16.95000 1.36000 1.32554 1.32442
16.95417 1.36000 1.32476 1.32526
16.95833 1.36000 1.32405 1.32573
16.96250 1.36000 1.32355 1.32655
16.96667 1.36000 1.32288 1.32721
16.97083 1.36000 1.32203 1.32737
16.97500 1.36000 1.32104 1.32694
16.97917 1.36000 1.31993 1.32599
16.98333 1.36000 1.31873 1.32462
16.98750 1.36000 1.31744 1.32293
16.99167 1.32710 1.29926 1.30933
16.99583 1.29609 1.27141 1.28609
17.00000 1.26689 1.24127 1.25703
17.00417 1.23941 1.21224 1.22542
17.00833 1.21357 1.18506 1.19362
17.01250 1.18928 1.15960 1.16308
17.01667 1.16647 1.13566 1.13452
17.02083 1.14506 1.11312 1.10822
17.02500 1.12497 1.09192 1.08421
17.02917 1.10614 1.07204 1.06236
17.03333 1.08848 1.05348 1.04252
17.03750 1.07195 1.03623 1.02453
17.04167 1.05647 1.02025 1.00820
17.04583 1.04198 1.00552 0.99339
17.05000 1.02843 0.99199 0.97996
17.05417 1.01575 0.97960 0.96777
17.05833 1.00391 0.96830 0.95671
17.06250 0.99283 0.95800 0.94666
17.06667 0.98249 0.94865 0.93753
17.07083 0.97282 0.94015 0.92922
17.07500 0.96380 0.93246 0.92162
17.07917 0.95544 0.92553 0.91470
17.08333 0.94769 0.91928 0.90843
17.08750 0.94052 0.91366 0.90275
17.09167 0.93388 0.90861 0.89761
17.09583 0.92773 0.90406 0.89295
17.10000 0.92205 0.89996 0.88872
17.10417 0.91679 0.89625 0.88488
17.10833 0.91193 0.89288 0.88137
17.11250 0.90743 0.88982 0.87816
17.11667 0.90328 0.88703 0.87522
17.12083 0.89944 0.88448 0.87251
17.12500 0.89589 0.88214 0.87002
17.12917 0.89261 0.87998 0.86772
17.13333 0.88958 0.87799 0.86560
17.13750 0.88678 0.87615 0.86363
17.14167 0.88420 0.87444 0.86181
17.14583 0.88182 0.87284 0.86012
17.15000 0.87961 0.87136 0.85854
17.15417 0.87758 0.86998 0.85708
17.15833 0.87570 0.86868 0.85571
17.16250 0.87397 0.86747 0.85444
17.16667 0.87237 0.86633 0.85325
17.17083 0.87089 0.86526 0.85213
17.17500 0.86953 0.86425 0.85110
17.17917 0.86827 0.86331 0.85013
17.18333 0.86711 0.86242 0.84922
17.18750 0.86604 0.86158 0.84837
17.19167 0.86505 0.86078 0.84757
17.19583 0.86414 0.86003 0.84682
17.20000 0.86330 0.85933 0.84612
17.20417 0.86252 0.85866 0.84547
17.20833 0.86180 0.85803 0.84485
17.21250 0.86114 0.85743 0.84428
17.21667 0.86053 0.85687 0.84374
17.22083 0.85997 0.85634 0.84323
17.22500 0.85945 0.85583 0.84275
17.22917 0.85897 0.85535 0.84231
17.23333 0.85852 0.85490 0.84189
17.23750 0.85812 0.85447 0.84149
17.24167 0.85774 0.85407 0.84112
17.24583 0.85739 0.85369 0.84078
17.25000 0.85707 0.85332 0.84045
17.25417 0.85677 0.85298 0.84015
17.25833 0.85650 0.85265 0.83986
17.26250 0.85625 0.85234 0.83959
17.26667 0.84062 0.84365 0.83369
17.27083 0.82623 0.83198 0.82321
17.27500 0.81297 0.82002 0.81043
17.27917 0.80078 0.80850 0.79719
17.28333 0.78958 0.79757 0.78458
17.28750 0.77928 0.78719 0.77312
17.29167 0.76983 0.77734 0.76292
17.29583 0.76116 0.76800 0.75392
17.30000 0.75320 0.75914 0.74599
17.30417 0.74591 0.75078 0.73895
17.30833 0.73923 0.74288 0.73268
17.31250 0.73311 0.73545 0.72703
17.31667 0.72751 0.72847 0.72192
17.32083 0.72238 0.72194 0.71727
17.32500 0.71769 0.71583 0.71300
17.32917 0.71340 0.71013 0.70908
17.33333 0.70948 0.70483 0.70547
17.33750 0.70589 0.69990 0.70212
17.34167 0.70262 0.69532 0.69902
17.34583 0.69963 0.69108 0.69613
17.35000 0.69689 0.68715 0.69346
17.35417 0.69440 0.68352 0.69096
17.35833 0.69212 0.68016 0.68864
17.36250 0.69004 0.67651 0.68543
17.36667 0.68649 0.67228 0.68106
17.37083 0.68168 0.66708 0.67555
17.37500 0.67574 0.66071 0.66897
17.37917 0.66885 0.65319 0.66143
17.38333 0.66113 0.64470 0.65303
17.38750 0.65272 0.63549 0.64392
17.39167 0.64374 0.62583 0.63424
17.39583 0.63428 0.61596 0.62414
17.40000 0.62445 0.60606 0.61376
17.40417 0.61434 0.59625 0.60321
17.40833 0.60403 0.58661 0.59262
17.41250 0.59359 0.57717 0.58206
17.41667 0.58309 0.56795 0.57160
17.42083 0.57259 0.55893 0.56128
17.42500 0.56213 0.55008 0.55116
17.42917 0.55178 0.54138 0.54126
17.43333 0.54156 0.53280 0.53160
17.43750 0.53153 0.52431 0.52220
17.44167 0.52169 0.51591 0.51306
17.44583 0.51210 0.50757 0.50419
17.45000 0.50275 0.49930 0.49560
17.45417 0.49369 0.49110 0.48730
17.45833 0.48491 0.48299 0.47927
17.46250 0.47643 0.47498 0.47154
17.46667 0.46827 0.46709 0.46409
17.47083 0.46042 0.45935 0.45693
17.47500 0.45288 0.45177 0.45005
17.47917 0.44567 0.44439 0.44345
17.48333 0.43877 0.43723 0.43714
17.48750 0.43219 0.43029 0.43110
17.49167 0.42592 0.42362 0.42534
17.49583 0.41995 0.41720 0.41984
17.50000 0.41428 0.41107 0.41462
17.50417 0.40890 0.40523 0.40965
17.50833 0.47130 0.43128 0.43564
17.51250 0.52657 0.47478 0.47948
17.51667 0.57587 0.52398 0.52712
17.52083 0.62008 0.57331 0.57245
17.52500 0.65988 0.62037 0.61381
17.52917 0.69584 0.66410 0.65141
17.53333 0.72840 0.70399 0.68600
17.53750 0.75795 0.73991 0.71823
17.54167 0.78481 0.77203 0.74847
17.54583 0.80927 0.80066 0.77683
17.55000 0.83157 0.82621 0.80322
17.55417 0.85191 0.84904 0.82753
17.55833 0.87049 0.86949 0.84967
17.56250 0.88748 0.88786 0.86966
17.56667 0.90301 0.90441 0.88760
17.57083 0.91723 0.91935 0.90367
17.57500 0.93024 0.93287 0.91806
17.57917 0.94216 0.94512 0.93098
17.58333 0.95309 0.95623 0.94265
17.58750 0.96310 0.96634 0.95320
17.59167 0.97227 0.97554 0.96280
17.59583 0.98068 0.98392 0.97156
17.60000 0.98840 0.99157 0.97956
17.60417 0.99548 0.99856 0.98689
17.60833 1.00196 1.00494 0.99361
17.61250 1.00792 1.01077 0.99979
17.61667 1.01338 1.01611 1.00546
17.62083 1.01838 1.02100 1.01067
17.62500 1.02298 1.02521 1.01539
17.62917 1.02884 1.02963 1.02084
17.63333 1.03575 1.03465 1.02735
17.63750 1.04353 1.04039 1.03488
17.64167 1.05200 1.04690 1.04325
17.64583 1.06102 1.05417 1.05232
17.65000 1.07049 1.06217 1.06195
17.65417 1.08028 1.07083 1.07204
17.65833 1.09032 1.08004 1.08249
17.66250 1.10053 1.08971 1.09321
17.66667 1.11084 1.09973 1.10412
17.67083 1.12119 1.11001 1.11514
17.67500 1.13154 1.12045 1.12620
17.67917 1.14185 1.13097 1.13723
17.68333 1.15207 1.14150 1.14816
17.68750 1.16219 1.15198 1.15894
17.69167 1.17217 1.16234 1.16950
17.69583 1.18200 1.17253 1.17981
17.70000 1.19166 1.18251 1.18982
17.70417 1.20112 1.19224 1.19948
17.70833 1.21039 1.20168 1.20879
17.71250 1.21946 1.21081 1.21770
17.71667 1.22830 1.21961 1.22621
17.72083 1.23693 1.22804 1.23429
17.72500 1.24533 1.23611 1.24195
17.72917 1.25351 1.24379 1.24918
17.73333 1.26145 1.25109 1.25598
17.73750 1.26917 1.25800 1.26237
17.74167 1.27666 1.26452 1.26833
17.74583 1.28393 1.27065 1.27390
17.75000 1.29097 1.27640 1.27909
17.75417 1.29779 1.28179 1.28390
17.75833 1.30439 1.28681 1.28836
17.76250 1.31077 1.29149 1.29249
17.76667 1.31695 1.29583 1.29631
17.77083 1.32291 1.29986 1.29983
17.77500 1.32129 1.30226 1.30120
17.77917 1.31993 1.30329 1.30120
17.78333 1.31881 1.30343 1.30056
17.78750 1.31791 1.30308 1.29969
17.79167 1.31721 1.30251 1.29882
17.79583 1.31668 1.30190 1.29803
17.80000 1.31631 1.30135 1.29734
17.80417 1.31609 1.30093 1.29676
17.80833 1.31599 1.30066 1.29626
17.81250 1.31600 1.30054 1.29583
17.81667 1.31612 1.29941 1.29378
17.82083 1.31161 1.29491 1.28850
17.82500 1.30280 1.28730 1.27992
17.82917 1.29000 1.27683 1.26842
17.83333 1.27351 1.26350 1.25428
17.83750 1.25360 1.24715 1.23751
17.84167 1.23056 1.22769 1.21791
17.84583 1.20465 1.20513 1.19525
17.85000 1.17613 1.17960 1.16941
17.85417 1.14525 1.15126 1.14049
17.85833 1.11228 1.12035 1.10882
17.86250 1.07747 1.08712 1.07490
17.86667 1.04107 1.05187 1.03931
17.87083 1.00334 1.01491 1.00257
17.87500 0.96455 0.97656 0.96509
17.87917 0.92497 0.93712 0.92717
17.88333 0.88487 0.89693 0.88900
17.88750 0.84455 0.85635 0.85068
17.89167 0.80431 0.81576 0.81229
17.89583 0.76446 0.77554 0.77390
17.90000 0.72534 0.73611 0.73564
17.90417 0.68726 0.69782 0.69766
17.90833 0.65057 0.66102 0.66020
17.91250 0.61555 0.62599 0.62352
17.91667 0.58247 0.59295 0.58793
17.92083 0.55154 0.56204 0.55377
17.92500 0.52289 0.53335 0.52135
17.92917 0.49657 0.50690 0.49097
17.93333 0.47258 0.48268 0.46287
17.93750 0.45085 0.46061 0.43725
17.94167 0.43129 0.44060 0.41419
17.94583 0.41376 0.42255 0.39373
17.95000 0.39812 0.40632 0.37580
17.95417 0.38421 0.39179 0.36028
17.95833 0.37189 0.37882 0.34699
17.96250 0.36100 0.36728 0.33572
17.96667 0.35141 0.35704 0.32623
17.97083 0.34297 0.34799 0.31830
17.97500 0.33557 0.33999 0.31171
17.97917 0.32909 0.33296 0.30625
17.98333 0.32342 0.32678 0.30174
17.98750 0.31847 0.32136 0.29803
17.99167 0.31415 0.31662 0.29497
17.99583 0.31039 0.31248 0.29246
18.00000 0.30711 0.30887 0.29039
18.00417 0.30426 0.30572 0.28868
18.00833 0.30179 0.30298 0.28728
18.01250 0.29964 0.30060 0.28611
18.01667 0.29778 0.29854 0.28515
18.02083 0.29616 0.29489 0.28238
18.02500 0.28960 0.28986 0.27771
18.02917 0.27888 0.28391 0.27169
18.03333 0.26647 0.27739 0.26500
18.03750 0.25822 0.27059 0.25818
18.04167 0.24908 0.26371 0.25162
18.04583 0.24297 0.25695 0.24554
18.05000 0.23629 0.25046 0.24004
18.05417 0.23183 0.24437 0.23516
18.05833 0.22698 0.23878 0.23089
18.06250 0.22377 0.23372 0.22717
18.06667 0.22028 0.22923 0.22395
18.07083 0.21798 0.22528 0.22119
18.07500 0.21547 0.22186 0.21882
18.07917 0.21384 0.21892 0.21680
18.08333 0.21204 0.21640 0.21507
18.08750 0.21089 0.21427 0.21360
18.09167 0.20961 0.21247 0.21235
18.09583 0.20880 0.21095 0.21129
18.10000 0.14781 0.18188 0.18122
18.10417 0.09753 0.14209 0.13848
18.10833 0.05755 0.10392 0.09975
18.11250 0.02822 0.07145 0.07120
18.11667 0.00919 0.04486 0.05233
18.12083 0.00073 0.02373 0.04051
18.12500 0.00216 0.00796 0.03323
18.12917 0.00086 -0.00256 0.02871
18.13333 0.00198 -0.00846 0.02583
18.13750 0.00095 -0.01083 0.02394
18.14167 0.00185 -0.01084 0.02263
18.14583 0.00103 -0.00952 0.02170
18.15000 0.00176 -0.00760 0.02100
18.15417 0.00109 -0.00556 0.02045
18.15833 0.00169 -0.00364 0.02000
18.16250 0.00114 -0.00197 0.01965
18.16667 0.00163 -0.00057 0.01935
18.17083 0.00118 0.00058 0.01911
18.17500 0.00159 0.00151 0.01891
18.17917 0.00121 0.00226 0.01875
18.18333 0.00156 0.00286 0.01862
18.18750 0.00124 0.00334 0.01851
18.19167 0.00153 0.00373 0.01843
18.19583 0.00126 0.00405 0.01836
18.20000 0.00151 0.00430 0.01830
18.20417 0.00128 0.00451 0.01826
18.20833 0.00149 0.00468 0.01823
18.21250 0.00129 0.00482 0.01820
18.21667 0.00148 0.00493 0.01818
18.22083 0.00130 0.00503 0.01816
18.22500 0.00147 0.00510 0.01815
18.22917 0.00131 0.00516 0.01814
18.23333 0.00146 0.00521 0.01814
18.23750 0.00132 0.00525 0.01813
18.24167 0.00145 0.00529 0.01813
18.24583 0.00133 0.00531 0.01813
18.25000 0.00144 0.00534 0.01812
18.25417 0.00134 0.00535 0.01812
18.25833 0.00143 0.00537 0.01812
18.26250 0.00134 0.00637 0.01972
18.26667 0.01460 0.00950 0.02226
18.27083 0.01876 0.01388 0.02520
18.27500 0.02249 0.01858 0.02820
18.27917 0.02563 0.02300 0.03106
18.28333 0.02824 0.02687 0.03371
18.28750 0.03039 0.03012 0.03611
18.29167 0.03216 0.03279 0.03826
18.29583 0.03361 0.03495 0.04016
18.30000 0.03479 0.03671 0.04185
18.30417 0.03575 0.03815 0.04333
18.30833 0.03654 0.03933 0.04465
18.31250 0.03717 0.04032 0.04580
18.31667 0.03769 0.04114 0.04682
18.32083 0.03810 0.04185 0.04772
18.32500 0.03844 0.04245 0.04851
18.32917 0.03871 0.04296 0.04920
18.33333 0.03893 0.04340 0.04981
18.33750 0.03911 0.04377 0.05035
18.34167 0.03925 0.04409 0.05082
18.34583 0.03937 0.04436 0.05124
18.35000 0.03946 0.04459 0.05160
18.35417 0.03697 0.04391 0.05166
18.35833 0.03616 0.04338 0.05173
18.36250 0.03625 0.04328 0.05196
18.36667 0.03677 0.04354 0.05238
18.37083 0.03746 0.04401 0.05291
18.37500 0.03820 0.04458 0.05349
18.37917 0.03890 0.04517 0.05409
18.38333 0.03954 0.04572 0.05467
18.38750 0.04010 0.04622 0.05521
18.39167 0.04060 0.04666 0.05570
18.39583 0.04102 0.04704 0.05615
18.40000 0.04137 0.04737 0.05655
18.40417 0.04168 0.04765 0.05691
18.40833 0.04193 0.04789 0.05723
18.41250 0.04214 0.04810 0.05751
18.41667 0.04232 0.04827 0.05777
18.42083 0.04246 0.04842 0.05799
18.42500 0.04259 0.04855 0.05819
18.42917 0.04269 0.04866 0.05836
18.43333 0.04277 0.04875 0.05852
18.43750 0.04284 0.04883 0.05866
18.44167 0.04290 0.04889 0.05878
18.44583 0.04295 0.04894 0.05889
18.45000 0.04299 0.04899 0.05898
18.45417 0.04302 0.04903 0.05907
18.45833 0.04305 0.04906 0.05914
18.46250 0.04307 0.04908 0.05921
18.46667 0.04309 0.04910 0.05927
18.47083 0.04310 0.04912 0.05932
18.47500 0.04312 0.04914 0.05936
18.47917 0.04313 0.04915 0.05940
18.48333 0.04314 0.04916 0.05944
18.48750 0.04314 0.04917 0.05947
18.49167 0.04315 0.04917 0.05950
18.49583 0.04315 0.04918 0.05953
18.50000 0.04316 0.04918 0.05955
18.50417 0.04316 0.04918 0.05957
18.50833 0.04316 0.04919 0.05958
18.51250 0.04317 0.04919 0.05960
18.51667 0.04317 0.04919 0.05961
18.52083 0.04317 0.04919 0.05963
18.52500 0.04317 0.05138 0.06391
18.52917 0.05515 0.05857 0.07298
18.53333 0.07122 0.06993 0.08613
18.53750 0.08879 0.08446 0.10222
18.54167 0.10687 0.10131 0.12012
18.54583 0.12499 0.11967 0.13897
18.55000 0.14289 0.13885 0.15813
18.55417 0.16046 0.15830 0.17717
18.55833 0.17759 0.17763 0.19579
18.56250 0.19426 0.19657 0.21381
18.56667 0.21042 0.21486 0.23116
18.57083 0.22606 0.23235 0.24779
18.57500 0.24118 0.24893 0.26369
18.57917 0.25578 0.26460 0.27888
18.58333 0.26986 0.27941 0.29338
18.58750 0.28343 0.29345 0.30721
18.59167 0.29650 0.30679 0.32040
18.59583 0.30908 0.31952 0.33299
18.60000 0.32119 0.33168 0.34500
18.60417 0.33284 0.34331 0.35647
18.60833 0.34403 0.35444 0.36742
18.61250 0.35479 0.36511 0.37789
18.61667 0.36513 0.37534 0.38789
18.62083 0.37506 0.38514 0.39747
18.62500 0.38460 0.39454 0.40663
18.62917 0.39375 0.40355 0.41541
18.63333 0.40254 0.41219 0.42382
18.63750 0.41097 0.42047 0.43188
18.64167 0.41906 0.42847 0.43619
18.64583 0.42385 0.43511 0.43767
18.65000 0.42578 0.43934 0.43728
18.65417 0.49006 0.46800 0.46697
18.65833 0.54527 0.51080 0.51329
18.66250 0.59281 0.55785 0.56155
18.66667 0.63376 0.60443 0.60512
18.67083 0.66897 0.64851 0.64230
18.67500 0.69914 0.68879 0.67333
18.67917 0.72487 0.72417 0.69911
18.68333 0.74668 0.75390 0.72054
18.68750 0.76500 0.77778 0.73841
18.69167 0.78024 0.79614 0.75327
18.69583 0.79273 0.80967 0.76553
18.70000 0.80279 0.81916 0.77546
18.70417 0.81070 0.82540 0.78330
18.70833 0.81671 0.82903 0.78923
18.71250 0.82104 0.83062 0.79343
18.71667 0.82391 0.83058 0.79609
18.72083 0.82550 0.82926 0.79739
18.72500 0.82597 0.82693 0.79752
18.72917 0.82549 0.82511 0.79638
18.73333 0.82828 0.82456 0.79738
18.73750 0.83371 0.82591 0.80163
18.74167 0.84126 0.82939 0.80894
18.74583 0.85050 0.83490 0.81869
18.75000 0.86110 0.84217 0.83025
18.75417 0.87275 0.85096 0.84310
18.75833 0.88522 0.86104 0.85688
18.76250 0.89831 0.87223 0.87132
18.76667 0.91186 0.88436 0.88625
18.77083 0.92572 0.89727 0.90156
18.77500 0.93977 0.91082 0.91713
18.77917 0.95393 0.92486 0.93291
18.78333 0.96811 0.93930 0.94882
18.78750 0.98224 0.95401 0.96480
18.79167 0.99626 0.96891 0.98078
18.79583 1.01014 0.98392 0.99671
18.80000 1.02382 0.99896 1.01252
18.80417 1.03729 1.01396 1.02816
18.80833 1.05050 1.02888 1.04358
18.81250 1.06345 1.04365 1.05872
18.81667 1.07612 1.05823 1.07353
18.82083 1.08849 1.07257 1.08797
18.82500 1.10055 1.08663 1.10201
18.82917 1.11230 1.10037 1.11559
18.83333 1.12374 1.11376 1.12870
18.83750 1.13486 1.12677 1.14131
18.84167 1.14565 1.13936 1.15338
18.84583 1.15613 1.15151 1.16492
18.85000 1.16629 1.16321 1.17591
18.85417 1.17614 1.17444 1.18633
18.85833 1.18567 1.18518 1.19620
18.86250 1.19490 1.19543 1.20551
18.86667 1.20382 1.20518 1.21426
18.87083 1.21245 1.21443 1.22248
18.87500 1.22079 1.22318 1.23017
18.87917 1.22885 1.23144 1.23735
18.88333 1.23662 1.23922 1.24404
18.88750 1.24413 1.24653 1.25027
18.89167 1.25137 1.25339 1.25605
18.89583 1.25835 1.25980 1.26141
18.90000 1.26508 1.26578 1.26638
18.90417 1.27157 1.27136 1.27098
18.90833 1.27782 1.27655 1.27523
18.91250 1.28384 1.28137 1.27916
18.91667 1.28963 1.28585 1.28280
18.92083 1.29521 1.28999 1.28616
18.92500 1.30058 1.29383 1.28926
18.92917 1.30575 1.29737 1.29214
18.93333 1.31072 1.30064 1.29481
18.93750 1.31550 1.30366 1.29728
18.94167 1.32010 1.30644 1.29957
18.94583 1.32452 1.30900 1.30171
18.95000 1.32876 1.31136 1.30370
18.95417 1.33284 1.31297 1.30401
18.95833 1.33193 1.31130 1.30102
18.96250 1.32636 1.30649 1.29468
18.96667 1.31645 1.29873 1.28543
18.97083 1.30251 1.28788 1.27355
18.97500 1.28484 1.27368 1.25903
18.97917 1.26371 1.25592 1.24159
18.98333 1.23939 1.23454 1.22090
18.98750 1.19239 1.20069 1.18709
18.99167 1.14403 1.15805 1.14260
18.99583 1.09455 1.11071 1.09156
19.00000 1.04414 1.06098 1.03728
19.00417 0.99305 1.00995 0.98192
19.00833 0.94149 0.95813 0.92679
19.01250 0.88970 0.90584 0.87260
19.01667 0.83793 0.85333 0.81971
19.02083 0.78645 0.80089 0.76823
19.02500 0.73553 0.74886 0.71821
19.02917 0.68546 0.69767 0.66964
19.03333 0.63657 0.64777 0.62258
19.03750 0.58920 0.59964 0.57712
19.04167 0.54371 0.55369 0.53339
19.04583 0.50047 0.51031 0.49155
19.05000 0.45983 0.46979 0.45179
19.05417 0.42211 0.43231 0.41435
19.05833 0.38754 0.39800 0.37949
19.06250 0.35624 0.36687 0.34746
19.06667 0.32822 0.33889 0.31848
19.07083 0.30340 0.31395 0.29269
19.07500 0.28161 0.29190 0.27012
19.07917 0.26264 0.27254 0.25070
19.08333 0.24624 0.25567 0.23425
19.08750 0.23217 0.24107 0.22051
19.09167 0.22016 0.22850 0.20919
19.09583 0.20997 0.21773 0.19995
19.10000 0.20136 0.20857 0.19248
19.10417 0.19413 0.20079 0.18648
19.10833 0.18807 0.19421 0.18169
19.11250 0.18302 0.18867 0.17787
19.11667 0.17882 0.18402 0.17484
19.12083 0.17533 0.18012 0.17243
19.12500 0.17245 0.17685 0.17052
19.12917 0.17006 0.17413 0.16900
19.13333 0.16810 0.17185 0.16779
19.13750 0.16648 0.16996 0.16683
19.14167 0.16514 0.16838 0.16605
19.14583 0.16405 0.16707 0.16543
19.15000 0.16315 0.16597 0.16492
19.15417 0.16241 0.16507 0.16452
19.15833 0.16181 0.16431 0.16418
19.16250 0.16131 0.16369 0.16391
19.16667 0.16090 0.16317 0.16368
19.17083 0.16057 0.16273 0.16350
19.17500 0.16030 0.16237 0.16334
19.17917 0.16007 0.16207 0.16321
19.18333 0.15989 0.16183 0.16311
19.18750 0.15974 0.16162 0.16301
19.19167 0.15962 0.16145 0.16294
19.19583 0.15952 0.16131 0.16287
19.20000 0.18903 0.17406 0.17777
19.20417 0.21342 0.19365 0.19876
19.20833 0.23386 0.21488 0.21940
19.21250 0.25116 0.23532 0.23743
19.21667 0.26592 0.25407 0.25269
19.22083 0.27857 0.27082 0.26556
19.22500 0.28946 0.28551 0.27648
19.22917 0.29887 0.29820 0.28578
19.23333 0.30702 0.30901 0.29372
19.23750 0.31409 0.31814 0.30053
19.24167 0.32025 0.33398 0.31206
19.24583 0.34594 0.35597 0.33416
19.25000 0.37790 0.38396 0.36536
19.25417 0.41274 0.41639 0.40155
19.25833 0.44884 0.45079 0.43895
19.26250 0.48529 0.48519 0.47554
19.26667 0.52155 0.51869 0.51096
19.27083 0.55729 0.55111 0.54553
19.27500 0.59228 0.58258 0.57951
19.27917 0.62640 0.61330 0.61289
19.28333 0.65957 0.64339 0.64551
19.28750 0.69172 0.67295 0.67710
19.29167 0.72285 0.70200 0.70745
19.29583 0.75294 0.73053 0.73644
19.30000 0.78199 0.75853 0.76406
19.30417 0.81001 0.78599 0.79037
19.30833 0.83702 0.81286 0.81551
19.31250 0.86305 0.83913 0.83959
19.31667 0.88811 0.86477 0.86276
19.32083 0.91222 0.88975 0.88510
19.32500 0.93543 0.91406 0.90671
19.32917 0.95774 0.93768 0.92765
19.33333 0.97920 0.96060 0.94794
19.33750 0.99982 0.98280 0.96762
19.34167 1.01964 1.00427 0.98669
19.34583 1.03869 1.02501 1.00518
19.35000 1.05698 1.04501 1.02308
19.35417 1.07455 1.06425 1.04039
19.35833 1.09143 1.08272 1.05713
19.36250 1.10763 1.10042 1.07328
19.36667 1.12318 1.11734 1.08885
19.37083 1.13810 1.13348 1.10386
19.37500 1.15243 1.14881 1.11829
19.37917 1.16617 1.16336 1.13215
19.38333 1.17936 1.17711 1.14545
19.38750 1.19201 1.19007 1.15818
19.39167 1.20415 1.20225 1.17036
19.39583 1.21578 1.21367 1.18198
19.40000 1.22694 1.22435 1.19305
19.40417 1.23764 1.23431 1.20357
19.40833 1.24790 1.24357 1.21354
19.41250 1.25773 1.25218 1.22298
19.41667 1.26716 1.26014 1.23189
19.42083 1.27619 1.26751 1.24028
19.42500 1.28484 1.27431 1.24815
19.42917 1.29314 1.28058 1.25554
19.43333 1.30108 1.28635 1.26243
19.43750 1.30869 1.29166 1.26887
19.44167 1.31598 1.29653 1.27485
19.44583 1.32297 1.30099 1.28040
19.45000 1.32965 1.30508 1.28555
19.45417 1.33605 1.30883 1.29031
19.45833 1.34218 1.31225 1.29470
19.46250 1.34805 1.31538 1.29875
19.46667 1.35367 1.31824 1.30247
19.47083 1.35904 1.32085 1.30590
19.47500 1.36000 1.32323 1.30904
19.47917 1.36000 1.32653 1.31259
19.48333 1.36000 1.32955 1.31529
19.48750 1.36000 1.33185 1.31664
19.49167 1.36000 1.33321 1.31656
19.49583 1.35888 1.33350 1.31511
19.50000 1.35640 1.33267 1.31240
19.50417 1.35271 1.33075 1.30857
19.50833 1.34796 1.32782 1.30377
19.51250 1.34225 1.32400 1.29812
19.51667 1.33572 1.31942 1.29176
19.52083 1.32846 1.31419 1.28480
19.52500 1.32059 1.30841 1.27735
19.52917 1.25701 1.27768 1.25147
19.53333 1.19653 1.22841 1.21150
19.53750 1.13910 1.17297 1.16219
19.54167 1.08465 1.11843 1.10761
19.54583 1.03312 1.06708 1.05118
19.55000 0.98445 1.01899 0.99560
19.55417 0.93857 0.97369 0.94276
19.55833 0.89540 0.93075 0.89377
19.56250 0.85485 0.88997 0.84919
19.56667 0.81683 0.85132 0.80918
19.57083 0.78126 0.81484 0.77361
19.57500 0.74804 0.78064 0.74215
19.57917 0.71708 0.74876 0.71432
19.58333 0.68827 0.71921 0.68959
19.58750 0.66152 0.69192 0.66743
19.59167 0.63672 0.66679 0.64738
19.59583 0.61376 0.64364 0.62904
19.60000 0.59256 0.62232 0.61209
19.60417 0.57300 0.60266 0.59630
19.60833 0.55499 0.58449 0.58147
19.61250 0.53844 0.56768 0.56749
19.61667 0.52323 0.55147 0.55251
19.62083 0.50762 0.53537 0.53676
19.62500 0.49177 0.51910 0.52064
19.62917 0.47580 0.50260 0.50439
19.63333 0.45987 0.48592 0.48809
19.63750 0.44409 0.46923 0.47178
19.64167 0.42856 0.45266 0.45553
19.64583 0.41338 0.43634 0.43939
19.65000 0.39863 0.42037 0.42348
19.65417 0.38438 0.40479 0.40791
19.65833 0.37068 0.38964 0.39276
19.66250 0.35760 0.37496 0.37815
19.66667 0.34515 0.36079 0.36414
19.67083 0.33337 0.34716 0.35079
19.67500 0.32226 0.33412 0.33816
19.67917 0.31185 0.32173 0.32627
19.68333 0.30212 0.31003 0.31514
19.68750 0.29306 0.29906 0.30479
19.69167 0.28467 0.28885 0.29521
19.69583 0.27692 0.27940 0.28639
19.70000 0.26978 0.27073 0.27831
19.70417 0.26324 0.26282 0.27094
19.70833 0.25725 0.25564 0.26425
19.71250 0.25179 0.24815 0.25492
19.71667 0.24384 0.23917 0.24402
19.72083 0.23392 0.22824 0.23253
19.72500 0.22252 0.21554 0.22084
19.72917 0.21009 0.20169 0.20905
19.73333 0.19704 0.18743 0.19721
19.73750 0.18375 0.17340 0.18544
19.74167 0.17056 0.16007 0.17393
19.74583 0.15778 0.14775 0.16285
19.75000 0.14567 0.13658 0.15236
19.75417 0.13443 0.12662 0.14260
19.75833 0.12422 0.11786 0.13364
19.76250 0.11513 0.11024 0.12553
19.76667 0.10720 0.10368 0.11827
19.77083 0.10040 0.09806 0.11184
19.77500 0.09467 0.09329 0.10619
19.77917 0.08993 0.08927 0.10127
19.78333 0.08605 0.08589 0.09700
19.78750 0.08292 0.08307 0.09332
19.79167 0.08043 0.08073 0.09015
19.79583 0.07846 0.07878 0.08745
19.80000 0.07692 0.07718 0.08513
19.80417 0.07572 0.07586 0.08317
19.80833 0.07479 0.07478 0.08149
19.81250 0.07407 0.07389 0.08007
19.81667 0.07352 0.07317 0.07887
19.82083 0.07311 0.07258 0.07784
19.82500 0.07279 0.07210 0.07698
19.82917 0.07255 0.07171 0.07624
19.83333 0.07236 0.07140 0.07562
19.83750 0.07222 0.07114 0.07509
19.84167 0.07212 0.07094 0.07464
19.84583 0.07204 0.07077 0.07426
19.85000 0.07198 0.07064 0.07393
19.85417 0.07194 0.07053 0.07365
19.85833 0.07190 0.07044 0.07342
19.86250 0.07188 0.07037 0.07322
19.86667 0.07186 0.07032 0.07304
19.87083 0.09614 0.08207 0.08502
19.87500 0.11434 0.09844 0.10280
19.87917 0.12846 0.11503 0.12089
19.88333 0.13964 0.12990 0.13648
19.88750 0.14860 0.14239 0.14874
19.89167 0.15585 0.15252 0.15794
19.89583 0.16176 0.16057 0.16474
19.90000 0.16659 0.16693 0.16980
19.90417 0.17055 0.17198 0.17367
19.90833 0.17381 0.17602 0.17670
19.91250 0.17651 0.17928 0.17915
19.91667 0.17873 0.18193 0.18117
19.92083 0.18058 0.18407 0.18288
19.92500 0.18211 0.18580 0.18433
19.92917 0.18337 0.18718 0.18558
19.93333 0.18443 0.18826 0.18665
19.93750 0.18530 0.18910 0.18758
19.94167 0.18603 0.19012 0.18897
19.94583 0.18748 0.19134 0.19076
19.95000 0.18929 0.19269 0.19274
19.95417 0.19124 0.19410 0.19476
19.95833 0.19318 0.19553 0.19670
19.96250 0.19504 0.19694 0.19852
19.96667 0.19678 0.19831 0.20018
19.97083 0.19837 0.19963 0.20169
19.97500 0.19980 0.20087 0.20304
19.97917 0.20107 0.20204 0.20425
19.98333 0.20220 0.20312 0.20533
19.98750 0.20319 0.20412 0.20629
19.99167 0.20406 0.20501 0.20714
19.99583 0.20481 0.20582 0.20789
20.00000 0.20547 0.20654 0.20856
20.00417 0.20603 0.20717 0.20915
20.00833 0.20652 0.20773 0.20967
20.01250 0.20693 0.20822 0.21014
20.01667 0.20729 0.20864 0.21054
20.02083 0.20760 0.20901 0.21090
20.02500 0.20786 0.20932 0.21122
20.02917 0.20808 0.20960 0.21150
20.03333 0.20827 0.20983 0.21174
20.03750 0.20843 0.21003 0.21195
20.04167 0.20857 0.21020 0.21214
20.04583 0.20869 0.21034 0.21231
20.05000 0.20878 0.21047 0.21245
20.05417 0.20887 0.21057 0.21258
20.05833 0.20894 0.21066 0.21269
20.06250 0.20900 0.21074 0.21279
20.06667 0.20905 0.21080 0.21287
20.07083 0.20909 0.21086 0.21295
20.07500 0.20913 0.21091 0.21301
20.07917 0.20916 0.21095 0.21307
20.08333 0.20919 0.21098 0.21312
20.08750 0.20921 0.21101 0.21317
20.09167 0.20923 0.21103 0.21320
20.09583 0.20924 0.21105 0.21324
20.10000 0.20926 0.21107 0.21327
20.10417 0.20927 0.21109 0.21329
20.10833 0.20928 0.21110 0.21332
20.11250 0.23660 0.22352 0.22686
20.11667 0.25973 0.24279 0.24660
20.12083 0.27949 0.26401 0.26668
20.12500 0.29648 0.28479 0.28485
20.12917 0.31118 0.30406 0.30069
20.13333 0.32395 0.32133 0.31438
20.13750 0.33507 0.33640 0.32624
20.14167 0.34479 0.34929 0.33651
20.14583 0.35329 0.36014 0.34543
20.15000 0.36076 0.36918 0.35318
20.15417 0.36732 0.37665 0.35990
20.15833 0.37308 0.38279 0.36574
20.16250 0.37817 0.38784 0.37080
20.16667 0.38265 0.39199 0.37520
20.17083 0.38660 0.39540 0.37902
20.17500 0.39009 0.39821 0.38234
20.17917 0.39317 0.40054 0.38523
20.18333 0.39590 0.40247 0.38774
20.18750 0.39831 0.40409 0.38992
20.19167 0.40045 0.40545 0.39181
20.19583 0.40234 0.40660 0.39346
20.20000 0.40401 0.40757 0.39489
20.20417 0.40549 0.40840 0.39613
20.20833 0.40681 0.40911 0.39720
20.21250 0.40797 0.41712 0.40159
20.21667 0.42822 0.43280 0.41662
20.22083 0.45715 0.45782 0.44150
20.22500 0.49102 0.49094 0.47283
20.22917 0.52784 0.52829 0.50793
20.23333 0.56638 0.56645 0.54542
20.23750 0.60585 0.60409 0.58455
20.24167 0.64572 0.64122 0.62466
20.24583 0.68562 0.67826 0.66509
20.25000 0.72528 0.71554 0.70518
20.25417 0.76452 0.75317 0.74439
20.25833 0.80321 0.79115 0.78240
20.26250 0.84124 0.82934 0.81910
20.26667 0.87854 0.86756 0.85459
20.27083 0.91507 0.90554 0.88904
20.27500 0.95080 0.94298 0.92267
20.27917 0.98569 0.97953 0.95563
20.28333 1.01975 1.01484 0.98801
20.28750 1.05295 1.04856 1.01983
20.29167 1.08531 1.08039 1.05103
20.29583 1.11682 1.11070 1.08240
20.30000 1.14602 1.13882 1.11296
20.30417 1.17310 1.16491 1.14201
20.30833 1.19824 1.18911 1.16911
20.31250 1.22158 1.21146 1.19397
20.31667 1.24327 1.23193 1.21643
20.32083 1.26343 1.25051 1.23645
20.32500 1.28219 1.26722 1.25408
20.32917 1.29965 1.28212 1.26944
20.33333 1.31590 1.29527 1.28270
20.33750 1.33103 1.30675 1.29405
20.34167 1.34512 1.31669 1.30370
20.34583 1.35825 1.32518 1.31185
20.35000 1.36000 1.33237 1.31872
20.35417 1.32662 1.32558 1.31207
20.35833 1.29526 1.30436 1.29497
20.36250 1.26582 1.27513 1.27130
20.36667 1.23820 1.24392 1.24418
20.37083 1.21232 1.21418 1.21589
20.37500 1.18807 1.18694 1.18791
20.37917 1.16537 1.16213 1.16115
20.38333 1.14415 1.13936 1.13605
20.38750 1.12430 1.11833 1.11275
20.39167 1.10576 1.09885 1.09130
20.39583 1.08845 1.08078 1.07165
20.40000 1.07229 1.06405 1.05379
20.40417 1.05722 1.04862 1.03764
20.40833 1.04318 1.03445 1.02311
20.41250 1.03009 1.02147 1.01010
20.41667 1.01789 1.00966 0.99848
20.42083 1.00654 0.99893 0.98812
20.42500 0.99598 0.98924 0.97890
20.42917 0.98615 0.98051 0.97069
20.43333 0.97701 0.97265 0.96338
20.43750 0.96851 0.96560 0.95687
20.44167 0.96061 0.95927 0.95106
20.44583 0.95326 0.95359 0.94586
20.45000 0.94644 0.94848 0.94120
20.45417 0.94011 0.94390 0.93702
20.45833 0.93422 0.93976 0.93325
20.46250 0.92876 0.93602 0.92985
20.46667 0.92369 0.93264 0.92677
20.47083 0.91898 0.92956 0.92398
20.47500 0.91461 0.92675 0.92143
20.47917 0.91055 0.92418 0.91910
20.48333 0.90679 0.92182 0.91697
20.48750 0.90329 0.91965 0.91502
20.49167 0.90005 0.91763 0.91322
20.49583 0.89705 0.91576 0.91155
20.50000 0.89426 0.91402 0.91002
20.50417 0.89167 0.91240 0.90859
20.50833 0.88927 0.91087 0.90726
20.51250 0.88704 0.90944 0.90603
20.51667 0.88497 0.90810 0.90488
20.52083 0.88305 0.90683 0.90380
20.52500 0.88127 0.90563 0.90279
20.52917 0.87962 0.90449 0.90184
20.53333 0.87809 0.90342 0.90096
20.53750 0.87667 0.90239 0.90012
20.54167 0.87535 0.90142 0.89933
20.54583 0.87412 0.90050 0.89859
20.55000 0.87298 0.89962 0.89789
20.55417 0.87193 0.89879 0.89723
20.55833 0.87095 0.89799 0.89660
20.56250 0.87004 0.89723 0.89601
20.56667 0.86919 0.89650 0.89545
20.57083 0.86840 0.89581 0.89492
20.57500 0.86767 0.89515 0.89441
20.57917 0.86700 0.89452 0.89393
20.58333 0.86637 0.89392 0.89348
20.58750 0.86578 0.89334 0.89304
20.59167 0.86524 0.89242 0.89286
20.59583 0.86362 0.89072 0.89226
20.60000 0.86107 0.88806 0.89076
20.60417 0.85769 0.88443 0.88818
20.60833 0.85358 0.87990 0.88454
20.61250 0.84886 0.87454 0.87995
20.61667 0.84361 0.86848 0.87455
20.62083 0.83790 0.86181 0.86850
20.62500 0.83182 0.85465 0.86192
20.62917 0.82543 0.84710 0.85494
20.63333 0.81880 0.83924 0.84765
20.63750 0.81197 0.83116 0.84016
20.64167 0.80501 0.82294 0.83254
20.64583 0.79795 0.81464 0.82485
20.65000 0.79085 0.80632 0.81715
20.65417 0.78372 0.79802 0.80949
20.65833 0.77662 0.78978 0.80190
20.66250 0.76956 0.78165 0.79441
20.66667 0.76257 0.77365 0.78705
20.67083 0.75568 0.76580 0.77983
20.67500 0.74891 0.75812 0.77278
20.67917 0.78464 0.77117 0.78277
20.68333 0.81700 0.79542 0.80354
20.68750 0.84635 0.82392 0.82822
20.69167 0.87299 0.85317 0.85345
20.69583 0.89719 0.88133 0.87790
20.70000 0.91920 0.90741 0.90111
20.70417 0.93922 0.93096 0.92283
20.70833 0.95744 0.95191 0.94289
20.71250 0.97402 0.97044 0.96120
20.71667 0.98911 0.98679 0.97774
20.72083 1.00284 1.00126 0.99258
20.72500 1.01534 1.01411 1.00587
20.72917 1.02672 1.02556 1.01777
20.73333 1.03707 1.03580 1.02845
20.73750 1.04648 1.04499 1.03808
20.74167 1.05504 1.05297 1.04662
20.74583 1.06422 1.06062 1.05529
20.75000 1.07390 1.06833 1.06449
20.75417 1.08397 1.07630 1.07424
20.75833 1.09433 1.08461 1.08442
20.76250 1.10489 1.09332 1.09494
20.76667 1.11559 1.10244 1.10571
20.77083 1.12637 1.11194 1.11664
20.77500 1.13717 1.12177 1.12768
20.77917 1.14794 1.13186 1.13875
20.78333 1.15866 1.14213 1.14979
20.78750 1.14895 1.14697 1.15484
20.79167 1.14050 1.14679 1.15550
20.79583 1.13317 1.14346 1.15353
20.80000 1.12687 1.13865 1.15014
20.80417 1.12149 1.13351 1.14605
20.80833 1.11695 1.12870 1.14170
20.81250 1.11316 1.12454 1.13731
20.81667 1.11005 1.12117 1.13304
20.82083 1.10754 1.11861 1.12900
20.82500 1.10558 1.11682 1.12526
20.82917 1.10410 1.11576 1.12188

